Ranking Is Not Deciding: Benchmark Shortcuts and Operating-Point Collapse in Query-Time RAG Poisoning Defenses

Query-time filters that screen each retrieved document before it reaches the generator are the dominant published defense against retrieval-augmented generation poisoning, and they report near-perfect detection on domain benchmarks. We show that this performance is predicted by how the poison set was built rather than by what the filter reads: removing a single construction cue destroys the deployed decision before it destroys the ranking. Two label-free statistics of a poison set and its clean corpus profile the cue: containment, how often the target question appears verbatim in the poison, and length overlap. PoisonedRAG's released code prepends the target question to every inserted passage. Of the 21 published defense evaluations we survey, 8 verifiably run poison built this way and 5 substitute a length cue; separately, 12 report no false-positive rate at the operating point they deploy. Deleting only that prefix from the attack authors' own passages (0.93 still retrieved for their target) takes RAGuard, a published content filter we re-implement, from AUROC 0.953 to 0.758 and its miss rate from 0.191 to 0.763. Across four corpora, four attack families and ten per-document defenses on one shared candidate set, the profile predicts where detection saturates. Padding medical poison to clean length with word-shuffled filler that carries no content takes TrustRAG's set-level stage from a miss rate of 0.000 to 0.827, and one learned scorer of ours from 0.000 to 0.986 (0.321 at a matched 5% false-positive rate) while its AUROC holds at 0.953. The ranking survives; the decision does not. A defense-aware attacker defeats our own scorer, so we claim no defense. A detection result is evidence only when it is reported with its poison set's construction profile and the false-positive rate at the threshold actually deployed; we release the script that computes the profile.

==> figures/f1_containment.dat <==
# f1_containment.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 1 panel: containment. One row per (corpus, attack, defense); no_defense excluded (its FNR is 1.000 at every rung by construction).
# x        = poison_set_stats.containment_mean of results/<e1|e1a>_<corpus>_poisonedrag_bb_*seed*.jsonl line 0 _meta
# profile  = the untransformed profile quantity, as Table II reports it
# clean_p95_p5 = the clean corpus's own p95/p5 word-length ratio; 1.000 means the clean length distribution is degenerate and a length cue is trivially available (CUAD)
# y        = fnr(control) - fnr(template), summary.metrics.fnr.value averaged over seeds; control = lane ['e1natm', 'e1nat', 'e1natc', 'e1natq'], condition <corpus>/poisonedrag_bb_natural
# a point is 'mispredicting' (and numbered in the figure, key in the caption) when cue >= 0.5 and y < 0.05, or cue < 0.5 and y >= 0.25; key=0 marks a point the profile predicts correctly
x y profile fnr_template fnr_control clean_p95_p5 key label
1.000000 0.572486 1.000000 0.190955 0.763441 24.375 0 nq:raguard
1.000000 0.069892 1.000000 0.000000 0.069892 24.375 0 nq:trustrag
1.000000 0.126817 1.000000 0.045226 0.172043 24.375 0 nq:ragdef
1.000000 0.310855 1.000000 0.678392 0.989247 24.375 0 nq:normdup
1.000000 0.103204 1.000000 0.015075 0.118280 24.375 0 nq:uniform
1.000000 0.103204 1.000000 0.015075 0.118280 24.375 0 nq:ours
1.000000 0.073961 1.000000 0.012060 0.086022 24.375 0 nq:ourst3
1.000000 0.089226 1.000000 0.015075 0.104301 24.375 0 nq:ourst1
1.000000 0.881720 1.000000 0.000000 0.881720 24.375 0 nq:containonly
1.000000 0.075836 1.000000 0.854271 0.930108 24.375 0 nq:drs
1.000000 0.494570 1.000000 0.496000 0.990570 2.557 0 medical:normdup
1.000000 1.000000 1.000000 0.000000 1.000000 2.557 0 medical:containonly
1.000000 0.727349 1.000000 0.145735 0.873084 5.600 0 financial:raguard
1.000000 0.116765 1.000000 0.081496 0.198261 5.600 0 financial:ragdef
1.000000 0.211861 1.000000 0.788139 1.000000 5.600 0 financial:normdup
1.000000 0.423284 1.000000 0.024922 0.448206 5.600 0 financial:uniform
1.000000 0.420687 1.000000 0.024922 0.445609 5.600 0 financial:ours
1.000000 0.419405 1.000000 0.024922 0.444327 5.600 0 financial:ourst3
1.000000 0.419405 1.000000 0.024922 0.444327 5.600 0 financial:ourst1
1.000000 0.181807 1.000000 0.008626 0.190434 5.600 0 financial:containonly
1.000000 0.055398 1.000000 0.833171 0.888568 5.600 0 financial:drs
1.000000 0.480124 1.000000 0.342738 0.822863 1.000 0 legal:normdup
1.000000 0.312386 1.000000 0.077124 0.389509 1.000 0 legal:containonly


==> figures/f1_containment_mis.dat <==
# f1_containment_mis.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 1 panel: containment. One row per (corpus, attack, defense); no_defense excluded (its FNR is 1.000 at every rung by construction).
# x        = poison_set_stats.containment_mean of results/<e1|e1a>_<corpus>_poisonedrag_bb_*seed*.jsonl line 0 _meta
# profile  = the untransformed profile quantity, as Table II reports it
# clean_p95_p5 = the clean corpus's own p95/p5 word-length ratio; 1.000 means the clean length distribution is degenerate and a length cue is trivially available (CUAD)
# y        = fnr(control) - fnr(template), summary.metrics.fnr.value averaged over seeds; control = lane ['e1natm', 'e1nat', 'e1natc', 'e1natq'], condition <corpus>/poisonedrag_bb_natural
# a point is 'mispredicting' (and numbered in the figure, key in the caption) when cue >= 0.5 and y < 0.05, or cue < 0.5 and y >= 0.25; key=0 marks a point the profile predicts correctly
# these are the points the profile mispredicts
x y profile fnr_template fnr_control clean_p95_p5 key label
1.000000 0.000000 1.000000 1.000000 1.000000 24.375 1 nq:ppl
1.000000 -0.069082 1.000000 0.934673 0.865591 24.375 2 nq:nli
1.000000 0.000000 1.000000 1.000000 1.000000 24.375 3 nq:lenonly
1.000000 -0.062000 1.000000 0.062000 0.000000 2.557 4 medical:ppl
1.000000 0.000000 1.000000 0.000000 0.000000 2.557 5 medical:raguard
1.000000 0.013635 1.000000 0.000000 0.013635 2.557 6 medical:trustrag
1.000000 0.029391 1.000000 0.000000 0.029391 2.557 7 medical:ragdef
1.000000 0.016787 1.000000 0.000000 0.016787 2.557 8 medical:uniform
1.000000 0.009446 1.000000 0.000000 0.009446 2.557 9 medical:ours
1.000000 0.009446 1.000000 0.000000 0.009446 2.557 10 medical:ourst3
1.000000 0.009446 1.000000 0.000000 0.009446 2.557 11 medical:ourst1
1.000000 -0.007352 1.000000 1.000000 0.992648 2.557 12 medical:nli
1.000000 0.000000 1.000000 0.000000 0.000000 2.557 13 medical:lenonly
1.000000 -0.176357 1.000000 0.700000 0.523643 2.557 14 medical:drs
1.000000 0.000000 1.000000 1.000000 1.000000 5.600 15 financial:ppl
1.000000 0.027611 1.000000 0.008631 0.036242 5.600 16 financial:trustrag
1.000000 -0.125148 1.000000 0.960692 0.835543 5.600 17 financial:nli
1.000000 0.000000 1.000000 1.000000 1.000000 5.600 18 financial:lenonly
1.000000 -0.327950 1.000000 0.550641 0.222691 1.000 19 legal:ppl
1.000000 0.007330 1.000000 0.077801 0.085132 1.000 20 legal:raguard
1.000000 0.008881 1.000000 0.004025 0.012905 1.000 21 legal:trustrag
1.000000 -0.053082 1.000000 0.339378 0.286296 1.000 22 legal:ragdef
1.000000 0.014341 1.000000 0.002009 0.016350 1.000 23 legal:uniform
1.000000 0.001732 1.000000 0.000000 0.001732 1.000 24 legal:ours
1.000000 0.000866 1.000000 0.000000 0.000866 1.000 25 legal:ourst3
1.000000 0.001732 1.000000 0.000000 0.001732 1.000 26 legal:ourst1
1.000000 -0.002346 1.000000 0.793426 0.791080 1.000 27 legal:nli
1.000000 -0.284300 1.000000 0.991951 0.707651 1.000 28 legal:lenonly
1.000000 -0.123358 1.000000 0.815558 0.692200 1.000 29 legal:drs


==> figures/f1_length.dat <==
# f1_length.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 1 panel: length. One row per (corpus, attack, defense); no_defense excluded (its FNR is 1.000 at every rung by construction).
# x        = 1 - length_overlap(word_lengths) of results/<e1|e1a>_<corpus>_poisonedrag_bb_*seed*.jsonl line 0 _meta
# profile  = the untransformed profile quantity, as Table II reports it
# clean_p95_p5 = the clean corpus's own p95/p5 word-length ratio; 1.000 means the clean length distribution is degenerate and a length cue is trivially available (CUAD)
# y        = fnr(control) - fnr(template), summary.metrics.fnr.value averaged over seeds; control = lane ['e1lm', 'e1lma', 'e1lmc', 'e1lmq'], condition <corpus>/poisonedrag_bb
# a point is 'mispredicting' (and numbered in the figure, key in the caption) when cue >= 0.5 and y < 0.05, or cue < 0.5 and y >= 0.25; key=0 marks a point the profile predicts correctly
x y profile fnr_template fnr_control clean_p95_p5 key label
1.000000 0.299317 0.000000 0.062000 0.361317 2.557 0 medical:ppl
1.000000 0.519463 0.000000 0.000000 0.519463 2.557 0 medical:raguard
1.000000 0.780819 0.000000 0.000000 0.780819 2.557 0 medical:trustrag
1.000000 0.404886 0.000000 0.000000 0.404886 2.557 0 medical:ragdef
1.000000 0.504000 0.000000 0.496000 1.000000 2.557 0 medical:normdup
1.000000 0.984637 0.000000 0.000000 0.984637 2.557 0 medical:uniform
1.000000 0.983454 0.000000 0.000000 0.983454 2.557 0 medical:ours
1.000000 0.978689 0.000000 0.000000 0.978689 2.557 0 medical:ourst3
1.000000 0.981015 0.000000 0.000000 0.981015 2.557 0 medical:ourst1
1.000000 0.998851 0.000000 0.000000 0.998851 2.557 0 medical:lenonly
1.000000 0.288146 0.000000 0.700000 0.988146 2.557 0 medical:drs
0.090909 0.000000 0.909091 1.000000 1.000000 5.600 0 financial:ppl
0.090909 0.009069 0.909091 0.145735 0.154805 5.600 0 financial:raguard
0.090909 0.000028 0.909091 0.008631 0.008659 5.600 0 financial:trustrag
0.090909 0.005043 0.909091 0.081496 0.086539 5.600 0 financial:ragdef
0.090909 0.040733 0.909091 0.788139 0.828872 5.600 0 financial:normdup
0.090909 0.014488 0.909091 0.024922 0.039410 5.600 0 financial:uniform
0.090909 0.014488 0.909091 0.024922 0.039410 5.600 0 financial:ours
0.090909 0.014488 0.909091 0.024922 0.039410 5.600 0 financial:ourst3
0.090909 0.014488 0.909091 0.024922 0.039410 5.600 0 financial:ourst1
0.090909 0.000000 0.909091 1.000000 1.000000 5.600 0 financial:lenonly
0.090909 0.000018 0.909091 0.008626 0.008645 5.600 0 financial:containonly
0.090909 0.005280 0.909091 0.833171 0.838451 5.600 0 financial:drs
1.000000 0.224688 0.000000 0.550641 0.775329 1.000 0 legal:ppl
1.000000 0.201484 0.000000 0.077801 0.279285 1.000 0 legal:raguard
1.000000 0.486986 0.000000 0.342738 0.829724 1.000 0 legal:normdup
1.000000 0.060666 0.000000 0.002009 0.062675 1.000 0 legal:uniform


==> figures/f1_length_mis.dat <==
# f1_length_mis.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 1 panel: length. One row per (corpus, attack, defense); no_defense excluded (its FNR is 1.000 at every rung by construction).
# x        = 1 - length_overlap(word_lengths) of results/<e1|e1a>_<corpus>_poisonedrag_bb_*seed*.jsonl line 0 _meta
# profile  = the untransformed profile quantity, as Table II reports it
# clean_p95_p5 = the clean corpus's own p95/p5 word-length ratio; 1.000 means the clean length distribution is degenerate and a length cue is trivially available (CUAD)
# y        = fnr(control) - fnr(template), summary.metrics.fnr.value averaged over seeds; control = lane ['e1lm', 'e1lma', 'e1lmc', 'e1lmq'], condition <corpus>/poisonedrag_bb
# a point is 'mispredicting' (and numbered in the figure, key in the caption) when cue >= 0.5 and y < 0.05, or cue < 0.5 and y >= 0.25; key=0 marks a point the profile predicts correctly
# these are the points the profile mispredicts
x y profile fnr_template fnr_control clean_p95_p5 key label
1.000000 -0.060680 0.000000 1.000000 0.939320 2.557 30 medical:nli
1.000000 0.001183 0.000000 0.000000 0.001183 2.557 31 medical:containonly
1.000000 0.040083 0.000000 0.004025 0.044107 1.000 32 legal:trustrag
1.000000 0.042748 0.000000 0.339378 0.382126 1.000 33 legal:ragdef
1.000000 0.035636 0.000000 0.000000 0.035636 1.000 34 legal:ours
1.000000 0.019385 0.000000 0.000000 0.019385 1.000 35 legal:ourst3
1.000000 0.028691 0.000000 0.000000 0.028691 1.000 36 legal:ourst1
1.000000 -0.118503 0.000000 0.793426 0.674923 1.000 37 legal:nli
1.000000 0.008049 0.000000 0.991951 1.000000 1.000 38 legal:lenonly
1.000000 -0.046148 0.000000 0.077124 0.030975 1.000 39 legal:containonly
1.000000 0.041941 0.000000 0.815558 0.857499 1.000 40 legal:drs


==> figures/f2_ladder_financial.dat <==
# f2_ladder_financial.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 2 upper row, corpus financial, attack poisonedrag_bb. One row per ladder rung.
# rung/rungname = 0=template, 1=natural, 2=lengthmatch, 3=natlm
# <slug>        = summary.metrics.fnr.value, mean over seeds, from results/<tag>_financial_poisonedrag_bb[_natural]_*seed*_summary.json
# <slug>_lo/_hi = mean over seeds of the per-seed cluster-bootstrap 95% interval (metrics.fnr.ci_low / ci_high); <slug>_sd = sd over seeds; <slug>_n = seeds contributing
# survival      = retrieval survival with no defense: injected poison retrieved into its own target's candidate set / n_poison, mean over seeds (x2_tables.survival_from_shards on the no_defense rows of results/<tag>_<corpus>_<attack>_*seed*.jsonl); printed under the rung label
# nan            = that rung has not run for this corpus; it is drawn as a grey dash, never interpolated
rung rungname survival survival_sd survival_n ppl ppl_lo ppl_hi ppl_sd ppl_n raguard raguard_lo raguard_hi raguard_sd raguard_n trustrag trustrag_lo trustrag_hi trustrag_sd trustrag_n ragdef ragdef_lo ragdef_hi ragdef_sd ragdef_n normdup normdup_lo normdup_hi normdup_sd normdup_n uniform uniform_lo uniform_hi uniform_sd uniform_n ours ours_lo ours_hi ours_sd ours_n ourst3 ourst3_lo ourst3_hi ourst3_sd ourst3_n ourst1 ourst1_lo ourst1_hi ourst1_sd ourst1_n nli nli_lo nli_hi nli_sd nli_n lenonly lenonly_lo lenonly_hi lenonly_sd lenonly_n containonly containonly_lo containonly_hi containonly_sd containonly_n nodef nodef_lo nodef_hi nodef_sd nodef_n drs drs_lo drs_hi drs_sd drs_n
0 template 1.000000 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 0.145735 0.074219 0.229531 0.008721 5 0.008631 0.000000 0.021848 0.004009 5 0.081496 0.033089 0.138336 0.005864 5 0.788139 0.721844 0.851691 0.020943 5 0.024922 0.003898 0.050535 0.003964 5 0.024922 0.003898 0.050535 0.003964 5 0.024922 0.003898 0.050535 0.003964 5 0.024922 0.003898 0.050535 0.003964 5 0.960692 0.915941 0.993079 0.003996 5 1.000000 1.000000 1.000000 0.000000 5 0.008626 0.000000 0.022838 0.004000 5 1.000000 1.000000 1.000000 0.000000 5 0.833171 0.733597 0.917011 0.012442 5
1 natural 0.745000 0.011726 5 1.000000 1.000000 1.000000 0.000000 5 0.873084 0.789710 0.946778 0.015236 5 0.036242 0.009529 0.073136 0.007206 5 0.198261 0.112701 0.304630 0.016087 5 1.000000 1.000000 1.000000 0.000000 5 0.448206 0.319325 0.580085 0.011256 5 0.445609 0.315644 0.578608 0.011814 5 0.444327 0.313788 0.578433 0.009835 5 0.444327 0.313788 0.578433 0.009835 5 0.835543 0.780805 0.889120 0.012478 5 1.000000 1.000000 1.000000 0.000000 5 0.190434 0.091390 0.310349 0.009974 5 1.000000 1.000000 1.000000 0.000000 5 0.888568 0.796477 0.961843 0.009910 5
2 lengthmatch 0.997000 0.002739 5 1.000000 1.000000 1.000000 0.000000 5 0.154805 0.081877 0.239726 0.012383 5 0.008659 0.000000 0.021921 0.004031 5 0.086539 0.035326 0.144510 0.003412 5 0.828872 0.768213 0.885486 0.015106 5 0.039410 0.011886 0.070127 0.006152 5 0.039410 0.011886 0.070127 0.006152 5 0.039410 0.011886 0.070127 0.006152 5 0.039410 0.011886 0.070127 0.006152 5 nan nan nan nan 0 1.000000 1.000000 1.000000 0.000000 5 0.008645 0.000000 0.022917 0.003992 5 1.000000 1.000000 1.000000 0.000000 5 0.838451 0.740730 0.922031 0.013561 5
3 natlm 0.688000 0.011511 5 1.000000 1.000000 1.000000 0.000000 5 0.899609 0.830002 0.961303 0.012882 5 0.164200 0.101561 0.233299 0.013009 5 0.318382 0.207963 0.445800 0.026059 5 1.000000 1.000000 1.000000 0.000000 5 0.603391 0.485994 0.716243 0.028550 5 0.601992 0.484289 0.715262 0.031282 5 0.601992 0.484289 0.715262 0.031282 5 0.601992 0.484289 0.715262 0.031282 5 nan nan nan nan 0 1.000000 1.000000 1.000000 0.000000 5 0.173810 0.080662 0.285648 0.020124 5 1.000000 1.000000 1.000000 0.000000 5 0.878805 0.782821 0.956087 0.014952 5


==> figures/f2_ladder_legal.dat <==
# f2_ladder_legal.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 2 upper row, corpus legal, attack poisonedrag_bb. One row per ladder rung.
# rung/rungname = 0=template, 1=natural, 2=lengthmatch, 3=natlm
# <slug>        = summary.metrics.fnr.value, mean over seeds, from results/<tag>_legal_poisonedrag_bb[_natural]_*seed*_summary.json
# <slug>_lo/_hi = mean over seeds of the per-seed cluster-bootstrap 95% interval (metrics.fnr.ci_low / ci_high); <slug>_sd = sd over seeds; <slug>_n = seeds contributing
# survival      = retrieval survival with no defense: injected poison retrieved into its own target's candidate set / n_poison, mean over seeds (x2_tables.survival_from_shards on the no_defense rows of results/<tag>_<corpus>_<attack>_*seed*.jsonl); printed under the rung label
# nan            = that rung has not run for this corpus; it is drawn as a grey dash, never interpolated
rung rungname survival survival_sd survival_n ppl ppl_lo ppl_hi ppl_sd ppl_n raguard raguard_lo raguard_hi raguard_sd raguard_n trustrag trustrag_lo trustrag_hi trustrag_sd trustrag_n ragdef ragdef_lo ragdef_hi ragdef_sd ragdef_n normdup normdup_lo normdup_hi normdup_sd normdup_n uniform uniform_lo uniform_hi uniform_sd uniform_n ours ours_lo ours_hi ours_sd ours_n ourst3 ourst3_lo ourst3_hi ourst3_sd ourst3_n ourst1 ourst1_lo ourst1_hi ourst1_sd ourst1_n nli nli_lo nli_hi nli_sd nli_n lenonly lenonly_lo lenonly_hi lenonly_sd lenonly_n containonly containonly_lo containonly_hi containonly_sd containonly_n nodef nodef_lo nodef_hi nodef_sd nodef_n drs drs_lo drs_hi drs_sd drs_n
0 template 1.000000 0.000000 5 0.550641 0.420693 0.679773 0.003074 5 0.077801 0.025269 0.137687 0.003698 5 0.004025 0.000000 0.012604 0.001502 5 0.339378 0.268012 0.397407 0.006891 5 0.342738 0.292844 0.398771 0.010472 5 0.002009 0.000000 0.006123 0.001834 5 0.000000 0.000000 0.000000 0.000000 5 0.000000 0.000000 0.000000 0.000000 5 0.000000 0.000000 0.000000 0.000000 5 0.793426 0.731772 0.858611 0.005100 5 0.991951 0.977409 1.000000 0.001842 5 0.077124 0.022794 0.138042 0.002097 5 1.000000 1.000000 1.000000 0.000000 5 0.815558 0.708310 0.907749 0.012574 5
1 natural 0.882000 0.004472 5 0.222691 0.117641 0.343353 0.005032 5 0.085132 0.025061 0.163034 0.003773 5 0.012905 0.000769 0.031029 0.003088 5 0.286296 0.199786 0.365575 0.012141 5 0.822863 0.754401 0.886612 0.018451 5 0.016350 0.000901 0.038240 0.006439 5 0.001732 0.000000 0.004220 0.003872 5 0.000866 0.000000 0.002765 0.001936 5 0.001732 0.000000 0.004220 0.003872 5 0.791080 0.728108 0.857047 0.014293 5 0.707651 0.594165 0.814477 0.006746 5 0.389509 0.256734 0.536842 0.003237 5 1.000000 1.000000 1.000000 0.000000 5 0.692200 0.566445 0.805327 0.007642 5
2 lengthmatch 0.958000 0.007583 5 0.775329 0.697265 0.843175 0.038768 5 0.279285 0.204892 0.354819 0.025763 5 0.044107 0.020916 0.069452 0.011062 5 0.382126 0.304454 0.458555 0.037654 5 0.829724 0.723420 0.926686 0.004128 5 0.062675 0.021714 0.112232 0.004662 5 0.035636 0.009207 0.070048 0.005334 5 0.019385 0.001540 0.043795 0.004081 5 0.028691 0.006841 0.058722 0.006191 5 0.674923 0.606672 0.742820 0.028992 5 1.000000 1.000000 1.000000 0.000000 5 0.030975 0.007131 0.060572 0.010695 5 1.000000 1.000000 1.000000 0.000000 5 0.857499 0.776919 0.926858 0.011355 5
3 natlm 0.496000 0.025593 5 0.643695 0.535376 0.745908 0.031463 5 0.441660 0.339010 0.550097 0.024401 5 0.240408 0.138953 0.360006 0.033923 5 0.569896 0.450192 0.695489 0.072923 5 0.970039 0.941201 0.997117 0.009534 5 0.610419 0.484047 0.734803 0.046086 5 0.404800 0.277935 0.540683 0.042041 5 0.299350 0.185852 0.423970 0.043463 5 0.353724 0.230556 0.486352 0.043778 5 nan nan nan nan 0 1.000000 1.000000 1.000000 0.000000 5 0.203679 0.087738 0.339311 0.036006 5 1.000000 1.000000 1.000000 0.000000 5 0.876079 0.787266 0.951015 0.018560 5


==> figures/f2_ladder_medical.dat <==
# f2_ladder_medical.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 2 upper row, corpus medical, attack poisonedrag_bb. One row per ladder rung.
# rung/rungname = 0=template, 1=natural, 2=lengthmatch, 3=natlm
# <slug>        = summary.metrics.fnr.value, mean over seeds, from results/<tag>_medical_poisonedrag_bb[_natural]_*seed*_summary.json
# <slug>_lo/_hi = mean over seeds of the per-seed cluster-bootstrap 95% interval (metrics.fnr.ci_low / ci_high); <slug>_sd = sd over seeds; <slug>_n = seeds contributing
# survival      = retrieval survival with no defense: injected poison retrieved into its own target's candidate set / n_poison, mean over seeds (x2_tables.survival_from_shards on the no_defense rows of results/<tag>_<corpus>_<attack>_*seed*.jsonl); printed under the rung label
# nan            = that rung has not run for this corpus; it is drawn as a grey dash, never interpolated
rung rungname survival survival_sd survival_n ppl ppl_lo ppl_hi ppl_sd ppl_n raguard raguard_lo raguard_hi raguard_sd raguard_n trustrag trustrag_lo trustrag_hi trustrag_sd trustrag_n ragdef ragdef_lo ragdef_hi ragdef_sd ragdef_n normdup normdup_lo normdup_hi normdup_sd normdup_n uniform uniform_lo uniform_hi uniform_sd uniform_n ours ours_lo ours_hi ours_sd ours_n ourst3 ourst3_lo ourst3_hi ourst3_sd ourst3_n ourst1 ourst1_lo ourst1_hi ourst1_sd ourst1_n nli nli_lo nli_hi nli_sd nli_n lenonly lenonly_lo lenonly_hi lenonly_sd lenonly_n containonly containonly_lo containonly_hi containonly_sd containonly_n nodef nodef_lo nodef_hi nodef_sd nodef_n drs drs_lo drs_hi drs_sd drs_n
0 template 1.000000 0.000000 5 0.062000 0.000000 0.140000 0.002739 5 0.000000 0.000000 0.000000 0.000000 5 0.000000 0.000000 0.000000 0.000000 5 0.000000 0.000000 0.000000 0.000000 5 0.496000 0.413000 0.585050 0.009618 5 0.000000 0.000000 0.000000 0.000000 5 0.000000 0.000000 0.000000 0.000000 5 0.000000 0.000000 0.000000 0.000000 5 0.000000 0.000000 0.000000 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 0.000000 0.000000 0.000000 0.000000 5 0.000000 0.000000 0.000000 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 0.700000 0.580950 0.805025 0.007071 5
1 natural 0.948000 0.002739 5 0.000000 0.000000 0.000000 0.000000 5 0.000000 0.000000 0.000000 0.000000 5 0.013635 0.002015 0.031493 0.007012 5 0.029391 0.006225 0.061875 0.006044 5 0.990570 0.976950 1.000000 0.006822 5 0.016787 0.000000 0.052008 0.002323 5 0.009446 0.000000 0.029248 0.002354 5 0.009446 0.000000 0.029248 0.002354 5 0.009446 0.000000 0.029248 0.002354 5 0.992648 0.979391 1.000000 0.002898 5 0.000000 0.000000 0.000000 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 0.523643 0.408850 0.634979 0.023576 5
2 lengthmatch 0.842000 0.022804 5 0.361317 0.281830 0.442178 0.038611 5 0.519463 0.429847 0.604179 0.045235 5 0.780819 0.678001 0.875745 0.052858 5 0.404886 0.304022 0.512092 0.038432 5 1.000000 1.000000 1.000000 0.000000 5 0.984637 0.963873 0.998765 0.008909 5 0.983454 0.962152 0.997647 0.011333 5 0.978689 0.954467 0.996517 0.010609 5 0.981015 0.957487 0.997647 0.009720 5 0.939320 0.905214 0.970474 0.011821 5 0.998851 0.996449 1.000000 0.002570 5 0.001183 0.000000 0.003593 0.002646 5 1.000000 1.000000 1.000000 0.000000 5 0.988146 0.970294 1.000000 0.007236 5
3 natlm 0.178000 0.025150 5 0.319150 0.174069 0.469026 0.082621 5 0.513345 0.358701 0.664974 0.067081 5 1.000000 1.000000 1.000000 0.000000 5 0.761664 0.620561 0.908594 0.091784 5 1.000000 1.000000 1.000000 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 nan nan nan nan 0 0.988420 0.960256 1.000000 0.016028 5 0.966347 0.894824 1.000000 0.013535 5 1.000000 1.000000 1.000000 0.000000 5 0.983072 0.943048 1.000000 0.015740 5


==> figures/f2_ladder_nq.dat <==
# f2_ladder_nq.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 2 upper row, corpus nq, attack poisonedrag_bb. One row per ladder rung.
# rung/rungname = 0=template, 1=natural, 2=lengthmatch, 3=natlm
# <slug>        = summary.metrics.fnr.value, mean over seeds, from results/<tag>_nq_poisonedrag_bb[_natural]_*seed*_summary.json
# <slug>_lo/_hi = mean over seeds of the per-seed cluster-bootstrap 95% interval (metrics.fnr.ci_low / ci_high); <slug>_sd = sd over seeds; <slug>_n = seeds contributing
# survival      = retrieval survival with no defense: injected poison retrieved into its own target's candidate set / n_poison, mean over seeds (x2_tables.survival_from_shards on the no_defense rows of results/<tag>_<corpus>_<attack>_*seed*.jsonl); printed under the rung label
# nan            = that rung has not run for this corpus; it is drawn as a grey dash, never interpolated
rung rungname survival survival_sd survival_n ppl ppl_lo ppl_hi ppl_sd ppl_n raguard raguard_lo raguard_hi raguard_sd raguard_n trustrag trustrag_lo trustrag_hi trustrag_sd trustrag_n ragdef ragdef_lo ragdef_hi ragdef_sd ragdef_n normdup normdup_lo normdup_hi normdup_sd normdup_n uniform uniform_lo uniform_hi uniform_sd uniform_n ours ours_lo ours_hi ours_sd ours_n ourst3 ourst3_lo ourst3_hi ourst3_sd ourst3_n ourst1 ourst1_lo ourst1_hi ourst1_sd ourst1_n nli nli_lo nli_hi nli_sd nli_n lenonly lenonly_lo lenonly_hi lenonly_sd lenonly_n containonly containonly_lo containonly_hi containonly_sd containonly_n nodef nodef_lo nodef_hi nodef_sd nodef_n drs drs_lo drs_hi drs_sd drs_n
0 template 0.995000 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 0.190955 0.102486 0.288753 0.000000 5 0.000000 0.000000 0.000000 0.000000 5 0.045226 0.008030 0.093186 0.000000 5 0.678392 0.605202 0.747754 0.000000 5 0.015075 0.000000 0.040162 0.000000 5 0.015075 0.000000 0.040162 0.000000 5 0.012060 0.000000 0.034293 0.002752 5 0.015075 0.000000 0.040162 0.000000 5 0.934673 0.894362 0.969941 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 0.000000 0.000000 0.000000 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 0.854271 0.755003 0.939701 0.000000 5
1 natural 0.930000 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 0.763441 0.680838 0.838522 0.000000 5 0.069892 0.038257 0.104654 0.000000 5 0.172043 0.102920 0.251689 0.000000 5 0.989247 0.967027 1.000000 0.000000 5 0.118280 0.069889 0.173761 0.000000 5 0.118280 0.069889 0.173761 0.000000 5 0.086022 0.043758 0.134933 0.008501 5 0.104301 0.057914 0.158005 0.004809 5 0.865591 0.790803 0.928203 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 0.881720 0.817779 0.936735 0.000000 5 1.000000 1.000000 1.000000 0.000000 5 0.930108 0.880842 0.968753 0.000000 5
2 lengthmatch nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0
3 natlm nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0 nan nan nan nan 0


==> figures/f2_missing_nq.dat <==
# f2_missing_nq.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 2: rungs with no lane on disk. x = rung index, y = mid-panel.
rung y rungname
2 0.5 lengthmatch
3 0.5 natlm


==> figures/f3_reliability.dat <==
# f3_reliability.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 3(c): 15 equal-mass reliability bins on medical, VALOR (no trust), pooled over seeds by bin count (never averaged per seed).
# Source: summary.calibration.reliability_mass of results/<tag>_medical_poisonedrag_bb_*seed*_summary.json; probability field p_hat
# <rung>_p = mean_pred, <rung>_f = frac_pos, <rung>_n = count, <rung>_ms = the drawn marker radius in pt = 0.18*sqrt(count), so marker AREA is proportional to bin count
# <rung>_logit = log(p/(1-p)) with p clipped to [1e-6, 1-1e-6] FOR THE AXIS ONLY -- no score in this repository is clipped
# tau_d = 1/(1+rho_d) = 0.047619 at rho_d = 20; logit(tau_d) = -2.995732
# ECE (15 equal-mass) template = 0.0042
# ECE (15 equal-mass) length-matched = 0.4130
# ECE (15 equal-mass) length-matched, shuffled filler = 0.4707
bin template_logit template_p template_f template_n template_ms lengthmatch_logit lengthmatch_p lengthmatch_f lengthmatch_n lengthmatch_ms lmsh_logit lmsh_p lmsh_f lmsh_n lmsh_ms
0 -5.752307 0.003165 0.000000 135 2.091 -5.752169 0.003166 0.007407 135 2.091 -5.752176 0.003166 0.000000 135 2.091
1 -5.750667 0.003171 0.000000 135 2.091 -5.750639 0.003171 0.000000 135 2.091 -5.750559 0.003171 0.000000 135 2.091
2 -5.749703 0.003174 0.000000 135 2.091 -5.749688 0.003174 0.022222 135 2.091 -5.749519 0.003174 0.000000 135 2.091
3 -5.748863 0.003176 0.000000 135 2.091 -5.748793 0.003177 0.118519 135 2.091 -5.748456 0.003178 0.007407 135 2.091
4 -5.747984 0.003179 0.000000 135 2.091 -5.747976 0.003179 0.111111 135 2.091 -5.747550 0.003180 0.029630 135 2.091
5 -5.746743 0.003183 0.000000 135 2.091 -5.747167 0.003182 0.185185 135 2.091 -5.746294 0.003184 0.140741 135 2.091
6 -5.744929 0.003189 0.000000 135 2.091 -5.746270 0.003185 0.340741 135 2.091 -5.744964 0.003189 0.340741 135 2.091
7 0.366195 0.590539 0.592593 135 2.091 -5.745500 0.003187 0.503704 135 2.091 -5.743788 0.003192 0.481481 135 2.091
8 5.168673 0.994340 1.000000 135 2.091 -5.744690 0.003190 0.540741 135 2.091 -5.742590 0.003196 0.800000 135 2.091
9 5.169463 0.994345 1.000000 135 2.091 -5.743856 0.003192 0.481481 135 2.091 -5.741319 0.003200 0.770370 135 2.091
10 5.170173 0.994349 1.000000 130 2.052 -5.742923 0.003195 0.700000 130 2.052 -5.740025 0.003204 0.838462 130 2.052
11 5.170834 0.994352 1.000000 130 2.052 -5.741750 0.003199 0.800000 130 2.052 -5.738565 0.003209 0.915385 130 2.052
12 5.171403 0.994355 1.000000 130 2.052 -5.740412 0.003203 0.776923 130 2.052 -5.736367 0.003216 0.976923 130 2.052
13 5.172329 0.994361 1.000000 130 2.052 -5.738206 0.003210 0.846154 130 2.052 -5.732670 0.003228 0.976923 130 2.052
14 5.173747 0.994369 1.000000 130 2.052 -2.194654 0.100232 0.961538 130 2.052 -2.179407 0.101615 0.984615 130 2.052


==> figures/f3_roc_medical_lengthmatch.dat <==
# f3_roc_medical_lengthmatch.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 3: ROC of VALOR (no trust) on medical/poisonedrag_bb, rung 'lengthmatch' (lane tags ['e1lm', 'e1lma', 'e1lmc', 'e1lmq']).
# Computed by evaluation.metrics.roc_points over the pooled per-document records of results/<tag>_medical_poisonedrag_bb_*seed*.jsonl (fields is_poisoned, score); ties share one operating point.
# n_documents = 2000 pooled over seeds [11, 22, 33, 44, 55]
fpr tpr
0.000000 0.000000
0.000000 0.001186
0.000000 0.002372
0.000000 0.003559
0.000000 0.004745
0.000000 0.005931
0.000000 0.007117
0.000000 0.008304
0.000000 0.009490
0.000000 0.010676
0.000000 0.011862
0.000000 0.013049
0.000000 0.014235
0.000000 0.015421
0.000000 0.016607
0.000000 0.017794
0.000000 0.018980
0.000000 0.020166
0.000000 0.021352
0.000000 0.022539
0.000000 0.023725
0.000000 0.024911
0.000000 0.026097
0.000000 0.027284
0.000000 0.028470
0.000000 0.029656
0.000000 0.030842
0.000000 0.032028
0.000000 0.033215
0.000000 0.034401
0.000000 0.035587
0.000000 0.036773
0.000000 0.037960
0.000000 0.039146
0.000000 0.040332
0.000000 0.041518
0.000000 0.042705
0.000000 0.043891
0.000000 0.045077
0.000000 0.046263
0.000000 0.047450
0.000000 0.048636
0.000000 0.049822
0.000000 0.051008
0.000000 0.052195
0.000000 0.053381
0.000000 0.054567
0.000000 0.055753
0.000000 0.056940
0.000000 0.058126
0.000000 0.059312
0.000000 0.060498
0.000000 0.061684
0.000000 0.062871
0.000000 0.064057
0.000000 0.065243
0.000000 0.066429
0.000864 0.066429
0.000864 0.067616
0.000864 0.068802
0.000864 0.069988
0.001729 0.069988
0.001729 0.071174
0.001729 0.072361
0.001729 0.073547
0.001729 0.074733
0.001729 0.075919
0.001729 0.077106
0.001729 0.078292
0.001729 0.079478
0.001729 0.080664
0.001729 0.081851
0.001729 0.083037
0.001729 0.084223
0.001729 0.085409
0.001729 0.086595
0.002593 0.086595
0.002593 0.087782
0.002593 0.088968
0.002593 0.090154
0.003457 0.090154
0.003457 0.091340
0.004322 0.091340
0.004322 0.092527
0.004322 0.093713
0.004322 0.094899
0.004322 0.096085
0.004322 0.097272
0.004322 0.098458
0.004322 0.099644
0.004322 0.100830
0.004322 0.102017
0.004322 0.103203
0.004322 0.104389
0.004322 0.105575
0.004322 0.106762
0.004322 0.107948
0.004322 0.109134
0.004322 0.110320
0.004322 0.111507
0.004322 0.112693
0.004322 0.113879
0.004322 0.115065
0.004322 0.116251
0.004322 0.117438
0.004322 0.118624
0.004322 0.119810
0.004322 0.120996
0.004322 0.122183
0.004322 0.123369
0.004322 0.124555
0.004322 0.125741
0.004322 0.126928
0.004322 0.128114
0.004322 0.129300
0.004322 0.130486
0.004322 0.131673
0.004322 0.132859
0.004322 0.134045
0.004322 0.135231
0.004322 0.136418
0.004322 0.137604
0.004322 0.138790
0.004322 0.139976
0.004322 0.141163
0.004322 0.142349
0.004322 0.143535
0.004322 0.144721
0.004322 0.145907
0.004322 0.147094
0.004322 0.148280
0.004322 0.149466
0.004322 0.150652
0.004322 0.151839
0.004322 0.153025
0.004322 0.154211
0.004322 0.155397
0.004322 0.156584
0.004322 0.157770
0.004322 0.158956
0.004322 0.160142
0.004322 0.161329
0.004322 0.162515
0.004322 0.163701
0.004322 0.164887
0.004322 0.166074
0.004322 0.167260
0.004322 0.168446
0.004322 0.169632
0.004322 0.170819
0.004322 0.172005
0.004322 0.173191
0.004322 0.174377
0.004322 0.175563
0.004322 0.176750
0.004322 0.177936
0.004322 0.179122
0.004322 0.180308
0.004322 0.181495
0.004322 0.182681
0.004322 0.183867
0.004322 0.185053
0.004322 0.186240
0.004322 0.187426
0.004322 0.188612
0.004322 0.189798
0.004322 0.190985
0.004322 0.192171
0.005186 0.192171
0.005186 0.193357
0.005186 0.194543
0.005186 0.195730
0.005186 0.196916
0.005186 0.198102
0.005186 0.199288
0.005186 0.200474
0.005186 0.201661
0.005186 0.202847
0.005186 0.204033
0.005186 0.205219
0.005186 0.206406
0.006050 0.206406
0.006050 0.207592
0.006050 0.208778
0.006050 0.209964
0.006050 0.211151
0.006050 0.212337
0.006050 0.213523
0.006050 0.214709
0.006050 0.215896
0.006050 0.217082
0.006050 0.218268
0.006050 0.219454
0.006050 0.220641
0.006914 0.220641
0.006914 0.221827
0.007779 0.221827
0.007779 0.223013
0.007779 0.224199
0.007779 0.225386
0.007779 0.226572
0.007779 0.227758
0.008643 0.227758
0.009507 0.227758
0.009507 0.228944
0.009507 0.230130
0.009507 0.231317
0.009507 0.232503
0.009507 0.233689
0.009507 0.234875
0.009507 0.236062
0.010372 0.236062
0.010372 0.237248
0.010372 0.238434
0.010372 0.239620
0.011236 0.239620
0.011236 0.240807
0.012100 0.240807
0.012100 0.241993
0.012100 0.243179
0.012100 0.244365
0.012100 0.245552
0.012100 0.246738
0.012965 0.246738
0.012965 0.247924
0.012965 0.249110
0.012965 0.250297
0.012965 0.251483
0.013829 0.251483
0.013829 0.252669
0.014693 0.252669
0.015557 0.252669
0.015557 0.253855
0.015557 0.255042
0.016422 0.255042
0.016422 0.256228
0.016422 0.257414
0.016422 0.258600
0.016422 0.259786
0.016422 0.260973
0.016422 0.262159
0.016422 0.263345
0.016422 0.264531
0.017286 0.264531
0.017286 0.265718
0.018150 0.265718
0.018150 0.266904
0.019015 0.266904
0.019015 0.268090
0.019015 0.269276
0.019015 0.270463
0.019015 0.271649
0.019015 0.274021
0.019015 0.275208
0.019015 0.276394
0.019015 0.277580
0.019015 0.278766
0.019015 0.279953
0.019015 0.281139
0.019015 0.282325
0.019015 0.283511
0.019015 0.284698
0.019879 0.284698
0.020743 0.284698
0.020743 0.285884
0.020743 0.287070
0.020743 0.288256
0.020743 0.289442
0.020743 0.290629
0.020743 0.291815
0.021608 0.291815
0.021608 0.293001
0.021608 0.294187
0.021608 0.295374
0.021608 0.296560
0.021608 0.297746
0.021608 0.298932
0.021608 0.300119
0.021608 0.301305
0.021608 0.303677
0.021608 0.304864
0.021608 0.306050
0.021608 0.307236
0.021608 0.308422
0.021608 0.309609
0.021608 0.310795
0.022472 0.310795
0.022472 0.311981
0.022472 0.313167
0.022472 0.314353
0.022472 0.315540
0.022472 0.316726
0.022472 0.317912
0.022472 0.319098
0.022472 0.320285
0.022472 0.321471
0.023336 0.321471
0.023336 0.322657
0.025929 0.322657
0.025929 0.323843
0.026793 0.323843
0.027658 0.323843
0.027658 0.325030
0.027658 0.326216
0.028522 0.326216
0.028522 0.328588
0.028522 0.329775
0.029386 0.329775
0.030251 0.329775
0.031115 0.329775
0.031979 0.329775
0.032844 0.329775
0.032844 0.330961
0.034572 0.330961
0.034572 0.332147
0.035436 0.332147
0.035436 0.333333
0.035436 0.334520
0.036301 0.334520
0.037165 0.334520
0.037165 0.335706
0.037165 0.336892
0.037165 0.338078
0.038029 0.338078
0.038029 0.339265
0.038894 0.339265
0.038894 0.340451
0.038894 0.341637
0.039758 0.341637
0.039758 0.342823
0.040622 0.342823
0.040622 0.344009
0.040622 0.345196
0.040622 0.346382
0.040622 0.347568
0.040622 0.348754
0.040622 0.349941
0.040622 0.351127
0.040622 0.352313
0.040622 0.353499
0.040622 0.354686
0.040622 0.355872
0.040622 0.357058
0.040622 0.358244
0.040622 0.359431
0.040622 0.360617
0.040622 0.362989
0.040622 0.364176
0.040622 0.365362
0.041487 0.365362
0.041487 0.366548
0.041487 0.367734
0.041487 0.368921
0.041487 0.370107
0.041487 0.371293
0.041487 0.372479
0.041487 0.373665
0.041487 0.374852
0.041487 0.376038
0.041487 0.378410
0.041487 0.379597
0.042351 0.379597
0.042351 0.380783
0.042351 0.381969
0.042351 0.383155
0.043215 0.383155
0.043215 0.384342
0.043215 0.385528
0.043215 0.386714
0.045808 0.386714
0.045808 0.387900
0.046672 0.387900
0.046672 0.389087
0.046672 0.390273
0.046672 0.391459
0.046672 0.392645
0.046672 0.393832
0.046672 0.395018
0.046672 0.396204
0.046672 0.397390
0.047537 0.397390
0.047537 0.398577
0.048401 0.398577
0.048401 0.399763
0.049265 0.399763
0.049265 0.400949
0.049265 0.402135
0.049265 0.403321
0.049265 0.404508
0.049265 0.405694
0.049265 0.406880
0.049265 0.408066
0.049265 0.409253
0.049265 0.410439
0.049265 0.411625
0.049265 0.412811
0.049265 0.413998
0.049265 0.415184
0.049265 0.416370
0.050130 0.416370
0.050130 0.417556
0.050994 0.417556
0.050994 0.418743
0.050994 0.419929
0.050994 0.421115
0.051858 0.421115
0.051858 0.422301
0.051858 0.423488
0.051858 0.424674
0.051858 0.425860
0.051858 0.427046
0.051858 0.428233
0.051858 0.429419
0.051858 0.430605
0.051858 0.431791
0.051858 0.432977
0.051858 0.434164
0.051858 0.435350
0.051858 0.436536
0.051858 0.437722
0.051858 0.438909
0.051858 0.440095
0.051858 0.441281
0.051858 0.442467
0.051858 0.443654
0.051858 0.444840
0.051858 0.446026
0.051858 0.447212
0.051858 0.448399
0.051858 0.449585
0.052723 0.449585
0.052723 0.450771
0.052723 0.451957
0.052723 0.453144
0.053587 0.453144
0.053587 0.454330
0.053587 0.455516
0.053587 0.456702
0.053587 0.457888
0.053587 0.459075
0.053587 0.460261
0.053587 0.461447
0.053587 0.462633
0.053587 0.463820
0.053587 0.465006
0.053587 0.466192
0.053587 0.467378
0.053587 0.468565
0.053587 0.469751
0.053587 0.470937
0.053587 0.472123
0.053587 0.473310
0.053587 0.474496
0.053587 0.475682
0.053587 0.476868
0.054451 0.476868
0.054451 0.479241
0.055315 0.479241
0.056180 0.479241
0.056180 0.480427
0.056180 0.481613
0.057044 0.481613
0.057044 0.482800
0.057044 0.483986
0.057044 0.485172
0.057908 0.485172
0.057908 0.486358
0.058773 0.486358
0.058773 0.487544
0.058773 0.488731
0.058773 0.489917
0.058773 0.491103
0.058773 0.492289
0.059637 0.492289
0.059637 0.493476
0.059637 0.494662
0.059637 0.495848
0.060501 0.495848
0.060501 0.497034
0.063094 0.497034
0.063959 0.497034
0.064823 0.497034
0.065687 0.497034
0.065687 0.498221
0.066551 0.498221
0.067416 0.499407
0.067416 0.500593
0.067416 0.501779
0.067416 0.502966
0.067416 0.504152
0.067416 0.505338
0.067416 0.506524
0.067416 0.507711
0.067416 0.508897
0.067416 0.510083
0.067416 0.511269
0.067416 0.512456
0.068280 0.512456
0.068280 0.513642
0.069144 0.513642
0.069144 0.514828
0.070009 0.516014
0.070009 0.517200
0.070009 0.518387
0.070009 0.519573
0.070009 0.520759
0.070009 0.521945
0.070873 0.521945
0.071737 0.521945
0.071737 0.523132
0.071737 0.524318
0.071737 0.525504
0.071737 0.526690
0.071737 0.527877
0.071737 0.529063
0.072602 0.529063
0.072602 0.530249
0.072602 0.531435
0.073466 0.531435
0.073466 0.532622
0.073466 0.533808
0.073466 0.534994
0.073466 0.536180
0.073466 0.537367
0.073466 0.538553
0.074330 0.538553
0.074330 0.539739
0.074330 0.540925
0.075194 0.540925
0.076059 0.540925
0.076059 0.542112
0.076059 0.543298
0.076059 0.544484
0.076059 0.545670
0.076923 0.545670
0.077787 0.545670
0.078652 0.545670
0.078652 0.546856
0.078652 0.548043
0.079516 0.548043
0.079516 0.549229
0.079516 0.550415
0.079516 0.551601
0.080380 0.551601
0.080380 0.552788
0.080380 0.553974
0.080380 0.555160
0.080380 0.556346
0.080380 0.557533
0.080380 0.558719
0.080380 0.559905
0.080380 0.561091
0.080380 0.562278
0.080380 0.563464
0.080380 0.564650
0.080380 0.565836
0.080380 0.567023
0.080380 0.568209
0.080380 0.569395
0.080380 0.570581
0.080380 0.571767
0.080380 0.572954
0.080380 0.574140
0.081245 0.574140
0.081245 0.575326
0.081245 0.576512
0.082109 0.576512
0.082109 0.577699
0.082973 0.577699
0.083838 0.577699
0.083838 0.578885
0.083838 0.580071
0.084702 0.580071
0.084702 0.581257
0.084702 0.582444
0.085566 0.582444
0.086430 0.582444
0.086430 0.583630
0.086430 0.584816
0.086430 0.587189
0.086430 0.588375
0.086430 0.589561
0.086430 0.590747
0.087295 0.590747
0.087295 0.591934
0.087295 0.593120
0.087295 0.594306
0.088159 0.594306
0.089023 0.594306
0.089023 0.595492
0.089023 0.596679
0.089023 0.597865
0.089888 0.597865
0.090752 0.597865
0.090752 0.599051
0.091616 0.599051
0.092481 0.599051
0.092481 0.600237
0.095073 0.600237
0.095073 0.601423
0.095938 0.601423
0.095938 0.602610
0.096802 0.602610
0.096802 0.603796
0.096802 0.604982
0.096802 0.606168
0.096802 0.607355
0.096802 0.608541
0.096802 0.609727
0.097666 0.609727
0.097666 0.610913
0.097666 0.612100
0.097666 0.613286
0.098531 0.613286
0.098531 0.614472
0.098531 0.615658
0.098531 0.618031
0.098531 0.619217
0.098531 0.620403
0.099395 0.620403
0.101988 0.620403
0.101988 0.621590
0.101988 0.622776
0.101988 0.623962
0.101988 0.625148
0.102852 0.625148
0.103717 0.625148
0.103717 0.626335
0.103717 0.627521
0.104581 0.627521
0.104581 0.628707
0.104581 0.629893
0.104581 0.631079
0.105445 0.631079
0.105445 0.632266
0.105445 0.633452
0.106309 0.633452
0.106309 0.634638
0.108038 0.634638
0.108902 0.634638
0.109767 0.634638
0.109767 0.635824
0.110631 0.635824
0.110631 0.637011
0.110631 0.638197
0.110631 0.639383
0.110631 0.640569
0.110631 0.641756
0.110631 0.642942
0.111495 0.642942
0.111495 0.644128
0.114088 0.644128
0.114088 0.645314
0.114952 0.645314
0.114952 0.646501
0.115817 0.646501
0.115817 0.648873
0.115817 0.650059
0.115817 0.651246
0.115817 0.652432
0.115817 0.653618
0.115817 0.654804
0.116681 0.654804
0.116681 0.655991
0.116681 0.657177
0.116681 0.658363
0.117545 0.658363
0.118410 0.658363
0.119274 0.658363
0.120138 0.658363
0.121003 0.658363
0.121867 0.658363
0.122731 0.658363
0.123596 0.658363
0.124460 0.658363
0.124460 0.659549
0.125324 0.659549
0.126188 0.659549
0.126188 0.660735
0.126188 0.661922
0.127053 0.661922
0.127917 0.661922
0.128781 0.661922
0.129646 0.661922
0.129646 0.663108
0.130510 0.663108
0.130510 0.664294
0.130510 0.665480
0.130510 0.666667
0.130510 0.667853
0.130510 0.669039
0.131374 0.669039
0.131374 0.670225
0.132239 0.670225
0.133103 0.670225
0.133967 0.670225
0.133967 0.671412
0.134831 0.671412
0.135696 0.671412
0.135696 0.672598
0.136560 0.672598
0.137424 0.672598
0.137424 0.673784
0.137424 0.674970
0.140017 0.674970
0.140017 0.676157
0.140882 0.676157
0.140882 0.677343
0.141746 0.677343
0.141746 0.678529
0.141746 0.679715
0.142610 0.679715
0.143475 0.679715
0.144339 0.679715
0.145203 0.680902
0.146067 0.680902
0.146067 0.682088
0.146932 0.682088
0.147796 0.682088
0.147796 0.683274
0.148660 0.683274
0.149525 0.683274
0.150389 0.683274
0.151253 0.683274
0.152118 0.683274
0.152118 0.684460
0.152118 0.685647
0.152982 0.685647
0.152982 0.686833
0.152982 0.688019
0.152982 0.689205
0.152982 0.690391
0.152982 0.691578
0.153846 0.691578
0.154710 0.691578
0.154710 0.692764
0.154710 0.693950
0.155575 0.693950
0.155575 0.695136
0.155575 0.696323
0.155575 0.697509
0.155575 0.698695
0.156439 0.698695
0.157303 0.698695
0.158168 0.698695
0.158168 0.699881
0.159032 0.699881
0.159032 0.701068
0.159032 0.702254
0.159896 0.702254
0.159896 0.703440
0.159896 0.704626
0.159896 0.705813
0.160761 0.706999
0.160761 0.708185
0.161625 0.708185
0.161625 0.709371
0.162489 0.709371
0.162489 0.710558
0.162489 0.711744
0.162489 0.714116
0.163354 0.714116
0.163354 0.715302
0.163354 0.716489
0.164218 0.716489
0.164218 0.717675
0.165082 0.717675
0.165082 0.718861
0.165082 0.720047
0.165082 0.721234
0.165946 0.721234
0.165946 0.722420
0.166811 0.722420
0.166811 0.723606
0.167675 0.723606
0.167675 0.724792
0.167675 0.725979
0.167675 0.727165
0.167675 0.728351
0.168539 0.728351
0.169404 0.728351
0.170268 0.728351
0.171132 0.728351
0.171132 0.729537
0.171997 0.729537
0.172861 0.729537
0.173725 0.729537
0.174589 0.729537
0.174589 0.730724
0.175454 0.730724
0.175454 0.731910
0.175454 0.734282
0.176318 0.734282
0.177182 0.734282
0.178047 0.735469
0.178911 0.735469
0.178911 0.736655
0.179775 0.736655
0.180640 0.736655
0.180640 0.737841
0.180640 0.739027
0.181504 0.739027
0.182368 0.739027
0.182368 0.740214
0.183232 0.740214
0.183232 0.741400
0.184097 0.741400
0.184097 0.742586
0.184097 0.743772
0.184961 0.743772
0.185825 0.743772
0.186690 0.743772
0.186690 0.744958
0.186690 0.746145
0.188418 0.746145
0.188418 0.747331
0.189283 0.747331
0.189283 0.748517
0.190147 0.748517
0.191011 0.748517
0.191876 0.748517
0.192740 0.748517
0.193604 0.748517
0.193604 0.749703
0.194468 0.749703
0.194468 0.750890
0.194468 0.752076
0.195333 0.752076
0.195333 0.753262
0.196197 0.753262
0.196197 0.754448
0.197061 0.754448
0.197061 0.755635
0.197061 0.756821
0.197926 0.756821
0.198790 0.756821
0.198790 0.758007
0.199654 0.758007
0.199654 0.759193
0.199654 0.760380
0.199654 0.761566
0.199654 0.762752
0.200519 0.762752
0.200519 0.763938
0.200519 0.765125
0.200519 0.767497
0.200519 0.768683
0.201383 0.768683
0.201383 0.769870
0.201383 0.771056
0.201383 0.772242
0.201383 0.773428
0.202247 0.773428
0.203111 0.773428
0.203111 0.774614
0.203976 0.774614
0.203976 0.775801
0.204840 0.775801
0.204840 0.776987
0.205704 0.776987
0.206569 0.776987
0.207433 0.776987
0.208297 0.776987
0.208297 0.778173
0.208297 0.779359
0.209162 0.779359
0.210026 0.779359
0.210026 0.780546
0.210026 0.781732
0.210890 0.781732
0.210890 0.782918
0.210890 0.784104
0.210890 0.785291
0.210890 0.786477
0.211755 0.786477
0.212619 0.786477
0.213483 0.786477
0.213483 0.787663
0.213483 0.788849
0.214347 0.788849
0.214347 0.790036
0.214347 0.791222
0.215212 0.791222
0.215212 0.792408
0.215212 0.793594
0.216076 0.793594
0.216076 0.794781
0.216076 0.795967
0.216076 0.797153
0.216940 0.797153
0.216940 0.798339
0.216940 0.799526
0.216940 0.800712
0.216940 0.801898
0.216940 0.803084
0.216940 0.804270
0.217805 0.804270
0.218669 0.804270
0.218669 0.805457
0.219533 0.805457
0.219533 0.806643
0.220398 0.806643
0.221262 0.806643
0.221262 0.807829
0.222126 0.807829
0.222990 0.807829
0.222990 0.809015
0.223855 0.809015
0.223855 0.810202
0.224719 0.810202
0.225583 0.810202
0.226448 0.810202
0.227312 0.810202
0.228176 0.810202
0.229041 0.810202
0.229041 0.811388
0.229041 0.812574
0.229905 0.812574
0.230769 0.812574
0.230769 0.813760
0.231634 0.813760
0.231634 0.814947
0.231634 0.816133
0.232498 0.816133
0.232498 0.818505
0.232498 0.819692
0.233362 0.819692
0.233362 0.820878
0.233362 0.822064
0.234226 0.822064
0.234226 0.823250
0.234226 0.824437
0.234226 0.825623
0.235091 0.825623
0.235955 0.825623
0.236819 0.825623
0.236819 0.826809
0.237684 0.826809
0.238548 0.826809
0.238548 0.827995
0.238548 0.829181
0.238548 0.830368
0.238548 0.831554
0.239412 0.831554
0.239412 0.832740
0.239412 0.833926
0.240277 0.833926
0.240277 0.835113
0.241141 0.835113
0.241141 0.836299
0.242005 0.837485
0.242869 0.837485
0.242869 0.838671
0.242869 0.839858
0.242869 0.841044
0.242869 0.842230
0.242869 0.843416
0.242869 0.844603
0.242869 0.845789
0.242869 0.846975
0.242869 0.848161
0.242869 0.849348
0.243734 0.849348
0.244598 0.849348
0.244598 0.850534
0.245462 0.850534
0.246327 0.850534
0.247191 0.850534
0.248055 0.850534
0.248920 0.850534
0.249784 0.850534
0.249784 0.851720
0.250648 0.851720
0.250648 0.852906
0.251513 0.852906
0.252377 0.852906
0.252377 0.854093
0.252377 0.855279
0.254970 0.855279
0.255834 0.855279
0.256698 0.855279
0.256698 0.856465
0.256698 0.857651
0.257563 0.857651
0.258427 0.857651
0.259291 0.857651
0.259291 0.858837
0.260156 0.858837
0.261020 0.858837
0.261020 0.860024
0.261884 0.860024
0.262748 0.860024
0.263613 0.860024
0.264477 0.860024
0.264477 0.861210
0.264477 0.862396
0.265341 0.862396
0.266206 0.862396
0.266206 0.863582
0.267070 0.863582
0.267934 0.863582
0.268799 0.863582
0.269663 0.863582
0.270527 0.863582
0.270527 0.864769
0.271392 0.864769
0.272256 0.864769
0.272256 0.865955
0.273120 0.865955
0.273120 0.867141
0.273984 0.867141
0.273984 0.868327
0.274849 0.868327
0.274849 0.869514
0.275713 0.869514
0.275713 0.870700
0.275713 0.871886
0.276577 0.871886
0.277442 0.871886
0.278306 0.871886
0.278306 0.873072
0.278306 0.874259
0.279170 0.874259
0.280035 0.874259
0.280035 0.875445
0.280035 0.876631
0.280899 0.876631
0.281763 0.876631
0.282627 0.876631
0.283492 0.876631
0.284356 0.876631
0.284356 0.877817
0.284356 0.879004
0.285220 0.879004
0.286085 0.879004
0.286085 0.880190
0.286085 0.881376
0.286949 0.881376
0.286949 0.882562
0.286949 0.883749
0.286949 0.884935
0.286949 0.886121
0.287813 0.886121
0.288678 0.886121
0.288678 0.887307
0.289542 0.887307
0.290406 0.887307
0.291271 0.887307
0.291271 0.888493
0.291271 0.889680
0.292135 0.889680
0.292999 0.889680
0.292999 0.890866
0.292999 0.892052
0.292999 0.893238
0.293863 0.893238
0.294728 0.893238
0.295592 0.893238
0.296456 0.893238
0.297321 0.893238
0.298185 0.893238
0.299049 0.893238
0.299049 0.894425
0.299914 0.894425
0.300778 0.894425
0.301642 0.894425
0.301642 0.895611
0.301642 0.896797
0.301642 0.897983
0.302506 0.897983
0.303371 0.897983
0.304235 0.897983
0.305099 0.897983
0.305964 0.897983
0.305964 0.899170
0.306828 0.899170
0.307692 0.899170
0.307692 0.900356
0.307692 0.901542
0.308557 0.901542
0.309421 0.901542
0.310285 0.901542
0.310285 0.902728
0.311150 0.902728
0.312014 0.902728
0.312878 0.902728
0.313742 0.902728
0.313742 0.903915
0.314607 0.903915
0.314607 0.905101
0.315471 0.905101
0.316335 0.905101
0.317200 0.905101
0.317200 0.906287
0.318064 0.906287
0.318928 0.906287
0.318928 0.907473
0.320657 0.907473
0.320657 0.908660
0.321521 0.908660
0.321521 0.909846
0.322385 0.909846
0.322385 0.911032
0.323250 0.911032
0.323250 0.912218
0.324114 0.912218
0.324114 0.913405
0.324978 0.913405
0.324978 0.914591
0.324978 0.915777
0.325843 0.915777
0.326707 0.915777
0.326707 0.916963
0.327571 0.916963
0.328436 0.916963
0.328436 0.918149
0.329300 0.918149
0.329300 0.919336
0.330164 0.919336
0.330164 0.920522
0.331029 0.920522
0.331893 0.920522
0.331893 0.921708
0.332757 0.921708
0.333621 0.921708
0.333621 0.922894
0.334486 0.922894
0.335350 0.922894
0.336214 0.922894
0.337079 0.922894
0.337943 0.922894
0.337943 0.924081
0.338807 0.924081
0.339672 0.924081
0.340536 0.924081
0.340536 0.925267
0.340536 0.926453
0.341400 0.926453
0.341400 0.927639
0.342264 0.927639
0.343129 0.927639
0.343129 0.928826
0.343993 0.928826
0.344857 0.928826
0.345722 0.928826
0.345722 0.930012
0.346586 0.930012
0.347450 0.930012
0.348315 0.930012
0.350908 0.930012
0.351772 0.930012
0.351772 0.931198
0.351772 0.932384
0.352636 0.932384
0.353500 0.932384
0.354365 0.932384
0.355229 0.932384
0.356093 0.932384
0.356958 0.932384
0.356958 0.933571
0.357822 0.933571
0.358686 0.933571
0.358686 0.934757
0.359551 0.934757
0.359551 0.935943
0.359551 0.937129
0.360415 0.937129
0.360415 0.938316
0.361279 0.938316
0.362143 0.938316
0.363008 0.938316
0.363872 0.938316
0.364736 0.938316
0.365601 0.938316
0.365601 0.939502
0.366465 0.939502
0.366465 0.940688
0.366465 0.941874
0.366465 0.943060
0.367329 0.943060
0.368194 0.943060
0.368194 0.944247
0.369058 0.944247
0.369922 0.944247
0.370787 0.944247
0.371651 0.944247
0.372515 0.944247
0.373379 0.944247
0.374244 0.944247
0.375108 0.944247
0.375972 0.944247
0.376837 0.944247
0.377701 0.944247
0.378565 0.944247
0.378565 0.945433
0.378565 0.946619
0.379430 0.946619
0.380294 0.946619
0.380294 0.947805
0.381158 0.947805
0.381158 0.948992
0.382022 0.948992
0.383751 0.948992
0.384615 0.948992
0.385480 0.948992
0.386344 0.948992
0.387208 0.948992
0.388073 0.948992
0.388937 0.948992
0.388937 0.950178
0.389801 0.950178
0.389801 0.951364
0.390666 0.951364
0.391530 0.951364
0.392394 0.951364
0.392394 0.952550
0.392394 0.953737
0.393258 0.953737
0.394123 0.953737
0.394987 0.953737
0.395851 0.953737
0.396716 0.953737
0.397580 0.953737
0.398444 0.953737
0.399309 0.953737
0.400173 0.953737
0.401037 0.953737
0.401901 0.953737
0.402766 0.953737
0.403630 0.953737
0.404494 0.953737
0.405359 0.953737
0.406223 0.953737
0.407087 0.953737
0.407952 0.953737
0.408816 0.953737
0.409680 0.953737
0.409680 0.954923
0.410545 0.954923
0.411409 0.954923
0.412273 0.954923
0.413137 0.954923
0.414002 0.954923
0.414866 0.954923
0.415730 0.954923
0.416595 0.954923
0.417459 0.954923
0.418323 0.954923
0.419188 0.954923
0.420052 0.954923
0.420916 0.954923
0.421780 0.954923
0.422645 0.954923
0.423509 0.954923
0.424373 0.954923
0.424373 0.956109
0.425238 0.957295
0.425238 0.958482
0.426102 0.958482
0.426102 0.959668
0.426966 0.959668
0.427831 0.959668
0.428695 0.959668
0.429559 0.959668
0.430424 0.959668
0.431288 0.959668
0.432152 0.959668
0.433016 0.959668
0.433881 0.959668
0.434745 0.959668
0.435609 0.959668
0.436474 0.959668
0.437338 0.959668
0.438202 0.959668
0.439067 0.959668
0.439931 0.959668
0.440795 0.959668
0.441659 0.959668
0.442524 0.959668
0.443388 0.959668
0.444252 0.959668
0.445117 0.959668
0.445981 0.960854
0.446845 0.960854
0.447710 0.960854
0.448574 0.960854
0.449438 0.960854
0.450303 0.960854
0.451167 0.960854
0.452031 0.960854
0.452895 0.960854
0.453760 0.960854
0.454624 0.960854
0.455488 0.962040
0.456353 0.962040
0.457217 0.962040
0.458946 0.962040
0.459810 0.963227
0.460674 0.963227
0.460674 0.964413
0.461538 0.964413
0.462403 0.964413
0.463267 0.964413
0.464131 0.964413
0.464131 0.965599
0.464996 0.965599
0.465860 0.965599
0.466724 0.965599
0.467589 0.965599
0.468453 0.965599
0.469317 0.965599
0.470182 0.965599
0.471046 0.965599
0.471910 0.965599
0.471910 0.966785
0.473639 0.966785
0.474503 0.966785
0.475367 0.966785
0.476232 0.966785
0.476232 0.967972
0.477960 0.967972
0.478825 0.967972
0.479689 0.967972
0.480553 0.967972
0.481417 0.967972
0.482282 0.967972
0.483146 0.967972
0.484010 0.967972
0.484010 0.969158
0.484875 0.969158
0.485739 0.969158
0.486603 0.969158
0.487468 0.969158
0.487468 0.970344
0.488332 0.970344
0.489196 0.970344
0.490061 0.970344
0.490925 0.970344
0.491789 0.970344
0.492653 0.970344
0.493518 0.970344
0.493518 0.971530
0.494382 0.971530
0.495246 0.971530
0.496111 0.971530
0.496975 0.971530
0.497839 0.971530
0.498704 0.971530
0.499568 0.971530
0.500432 0.971530
0.501296 0.971530
0.502161 0.971530
0.503025 0.971530
0.503889 0.971530
0.504754 0.971530
0.505618 0.971530
0.506482 0.971530
0.507347 0.971530
0.508211 0.971530
0.509075 0.971530
0.509939 0.971530
0.510804 0.971530
0.510804 0.972716
0.511668 0.972716
0.512532 0.972716
0.513397 0.972716
0.514261 0.972716
0.515125 0.972716
0.515990 0.972716
0.516854 0.972716
0.517718 0.972716
0.518583 0.972716
0.519447 0.972716
0.520311 0.972716
0.522040 0.972716
0.522904 0.972716
0.523768 0.972716
0.524633 0.972716
0.525497 0.972716
0.526361 0.972716
0.528090 0.972716
0.528954 0.972716
0.529818 0.972716
0.530683 0.972716
0.531547 0.972716
0.531547 0.973903
0.533276 0.973903
0.535004 0.973903
0.535869 0.973903
0.536733 0.973903
0.537597 0.973903
0.538462 0.973903
0.539326 0.973903
0.540190 0.973903
0.541054 0.973903
0.541919 0.973903
0.542783 0.973903
0.543647 0.973903
0.544512 0.973903
0.545376 0.973903
0.546240 0.973903
0.547105 0.973903
0.547969 0.973903
0.548833 0.973903
0.549697 0.973903
0.550562 0.973903
0.551426 0.973903
0.552290 0.973903
0.553155 0.973903
0.554019 0.973903
0.554019 0.975089
0.554019 0.976275
0.554883 0.976275
0.555748 0.976275
0.556612 0.976275
0.556612 0.977461
0.558341 0.977461
0.558341 0.978648
0.559205 0.978648
0.560069 0.978648
0.560933 0.978648
0.561798 0.978648
0.562662 0.978648
0.563526 0.978648
0.565255 0.978648
0.566119 0.978648
0.566984 0.978648
0.567848 0.978648
0.568712 0.978648
0.569576 0.978648
0.570441 0.978648
0.572169 0.978648
0.573034 0.978648
0.573898 0.979834
0.574762 0.979834
0.575627 0.979834
0.576491 0.979834
0.577355 0.979834
0.578220 0.979834
0.579084 0.979834
0.579948 0.979834
0.580812 0.979834
0.581677 0.979834
0.582541 0.979834
0.582541 0.981020
0.583405 0.981020
0.584270 0.981020
0.585134 0.981020
0.585998 0.981020
0.586863 0.981020
0.587727 0.981020
0.588591 0.981020
0.589455 0.981020
0.589455 0.982206
0.590320 0.982206
0.592913 0.982206
0.593777 0.982206
0.594641 0.982206
0.595506 0.982206
0.596370 0.982206
0.596370 0.983393
0.597234 0.983393
0.598099 0.983393
0.598963 0.983393
0.599827 0.983393
0.600691 0.983393
0.601556 0.983393
0.602420 0.983393
0.603284 0.983393
0.604149 0.983393
0.605013 0.983393
0.605877 0.983393
0.606742 0.983393
0.607606 0.983393
0.608470 0.983393
0.609334 0.983393
0.609334 0.984579
0.610199 0.984579
0.611063 0.984579
0.611063 0.985765
0.611927 0.985765
0.612792 0.985765
0.613656 0.985765
0.613656 0.986951
0.614520 0.988138
0.615385 0.988138
0.616249 0.988138
0.617113 0.989324
0.617113 0.990510
0.617978 0.990510
0.618842 0.990510
0.619706 0.990510
0.619706 0.991696
0.620570 0.991696
0.621435 0.991696
0.622299 0.991696
0.623163 0.991696
0.624028 0.991696
0.624892 0.991696
0.625756 0.991696
0.626621 0.991696
0.627485 0.991696
0.628349 0.991696
0.628349 0.992883
0.629213 0.992883
0.630078 0.992883
0.630942 0.992883
0.631806 0.992883
0.632671 0.992883
0.633535 0.992883
0.634399 0.992883
0.635264 0.992883
0.636128 0.992883
0.636992 0.992883
0.637857 0.992883
0.638721 0.992883
0.639585 0.992883
0.640449 0.992883
0.641314 0.992883
0.641314 0.994069
0.642178 0.994069
0.643042 0.994069
0.643907 0.994069
0.644771 0.994069
0.645635 0.994069
0.646500 0.994069
0.646500 0.995255
0.647364 0.995255
0.648228 0.995255
0.649092 0.995255
0.649957 0.995255
0.650821 0.995255
0.651685 0.995255
0.652550 0.995255
0.653414 0.995255
0.654278 0.995255
0.656007 0.995255
0.656871 0.995255
0.657736 0.995255
0.658600 0.995255
0.659464 0.995255
0.660328 0.995255
0.661193 0.995255
0.662057 0.995255
0.662921 0.995255
0.663786 0.995255
0.664650 0.995255
0.665514 0.995255
0.666379 0.995255
0.667243 0.995255
0.668107 0.995255
0.668971 0.995255
0.669836 0.995255
0.670700 0.995255
0.671564 0.995255
0.672429 0.995255
0.673293 0.995255
0.674157 0.995255
0.675022 0.995255
0.675022 0.996441
0.675886 0.996441
0.676750 0.996441
0.677615 0.996441
0.678479 0.996441
0.679343 0.996441
0.680207 0.996441
0.681072 0.996441
0.681936 0.996441
0.682800 0.996441
0.683665 0.996441
0.684529 0.996441
0.684529 0.997628
0.685393 0.997628
0.687122 0.997628
0.687986 0.997628
0.688850 0.997628
0.689715 0.997628
0.690579 0.997628
0.691443 0.997628
0.692308 0.997628
0.693172 0.997628
0.694036 0.997628
0.694901 0.997628
0.695765 0.997628
0.696629 0.997628
0.697494 0.997628
0.698358 0.997628
0.699222 0.997628
0.700086 0.997628
0.700951 0.997628
0.701815 0.997628
0.702679 0.997628
0.703544 0.997628
0.704408 0.997628
0.705272 0.997628
0.706137 0.997628
0.707001 0.997628
0.707865 0.997628
0.708729 0.997628
0.709594 0.997628
0.710458 0.997628
0.711322 0.997628
0.712187 0.997628
0.713051 0.997628
0.713915 0.997628
0.714780 0.997628
0.715644 0.997628
0.716508 0.997628
0.718237 0.997628
0.719101 0.997628
0.719965 0.997628
0.721694 0.997628
0.722558 0.997628
0.723423 0.997628
0.724287 0.997628
0.725151 0.997628
0.726016 0.997628
0.726880 0.997628
0.727744 0.997628
0.728608 0.997628
0.729473 0.997628
0.730337 0.997628
0.731201 0.997628
0.732930 0.997628
0.733794 0.997628
0.734659 0.997628
0.735523 0.997628
0.736387 0.997628
0.737252 0.997628
0.738116 0.997628
0.739844 0.997628
0.740709 0.997628
0.741573 0.997628
0.742437 0.997628
0.743302 0.997628
0.744166 0.997628
0.745030 0.997628
0.745895 0.997628
0.745895 0.998814
0.746759 0.998814
0.747623 0.998814
0.748487 0.998814
0.749352 0.998814
0.750216 0.998814
0.751080 0.998814
0.751945 0.998814
0.752809 0.998814
0.753673 0.998814
0.754538 0.998814
0.755402 0.998814
0.756266 0.998814
0.757131 0.998814
0.757995 0.998814
0.758859 0.998814
0.759723 0.998814
0.760588 0.998814
0.761452 0.998814
0.762316 0.998814
0.763181 0.998814
0.764045 0.998814
0.764909 0.998814
0.765774 0.998814
0.766638 0.998814
0.767502 0.998814
0.769231 0.998814
0.770095 0.998814
0.771824 0.998814
0.772688 0.998814
0.773552 0.998814
0.774417 0.998814
0.775281 0.998814
0.776145 0.998814
0.777010 0.998814
0.777874 0.998814
0.778738 0.998814
0.779602 0.998814
0.780467 0.998814
0.782195 0.998814
0.783060 0.998814
0.783924 0.998814
0.784788 0.998814
0.785653 0.998814
0.786517 0.998814
0.787381 0.998814
0.788245 0.998814
0.789110 0.998814
0.789974 0.998814
0.790838 0.998814
0.791703 0.998814
0.792567 0.998814
0.793431 0.998814
0.794296 0.998814
0.795160 0.998814
0.796889 0.998814
0.797753 0.998814
0.798617 0.998814
0.799481 0.998814
0.800346 0.998814
0.801210 0.998814
0.802074 0.998814
0.802939 0.998814
0.803803 0.998814
0.804667 0.998814
0.805532 0.998814
0.806396 0.998814
0.807260 0.998814
0.808124 0.998814
0.808989 0.998814
0.809853 0.998814
0.810717 0.998814
0.811582 0.998814
0.812446 0.998814
0.813310 0.998814
0.814175 0.998814
0.815039 0.998814
0.815903 0.998814
0.816768 0.998814
0.817632 0.998814
0.818496 0.998814
0.819360 0.998814
0.820225 0.998814
0.821089 0.998814
0.821953 0.998814
0.822818 0.998814
0.823682 0.998814
0.824546 0.998814
0.825411 0.998814
0.826275 0.998814
0.827139 0.998814
0.828003 0.998814
0.828868 0.998814
0.829732 0.998814
0.830596 0.998814
0.831461 0.998814
0.832325 0.998814
0.833189 0.998814
0.834054 0.998814
0.834918 0.998814
0.835782 0.998814
0.836646 0.998814
0.837511 0.998814
0.838375 0.998814
0.839239 0.998814
0.840104 0.998814
0.840968 0.998814
0.841832 0.998814
0.842697 0.998814
0.844425 0.998814
0.845290 0.998814
0.846154 0.998814
0.847018 0.998814
0.847882 0.998814
0.848747 0.998814
0.849611 0.998814
0.850475 0.998814
0.852204 0.998814
0.853068 0.998814
0.853933 0.998814
0.854797 0.998814
0.855661 0.998814
0.856525 0.998814
0.857390 0.998814
0.859118 0.998814
0.859983 0.998814
0.860847 0.998814
0.861711 0.998814
0.863440 0.998814
0.864304 0.998814
0.865169 0.998814
0.866033 0.998814
0.866897 0.998814
0.867761 0.998814
0.868626 0.998814
0.869490 0.998814
0.870354 0.998814
0.871219 0.998814
0.872947 0.998814
0.873812 0.998814
0.874676 0.998814
0.875540 0.998814
0.876404 0.998814
0.877269 0.998814
0.878133 0.998814
0.878997 0.998814
0.879862 0.998814
0.880726 0.998814
0.881590 0.998814
0.882455 0.998814
0.883319 0.998814
0.884183 0.998814
0.885048 0.998814
0.885912 0.998814
0.886776 0.998814
0.887640 0.998814
0.888505 0.998814
0.889369 0.998814
0.890233 0.998814
0.891098 0.998814
0.891962 0.998814
0.892826 0.998814
0.893691 0.998814
0.894555 0.998814
0.895419 0.998814
0.896283 0.998814
0.897148 0.998814
0.898012 0.998814
0.899741 0.998814
0.900605 0.998814
0.901469 0.998814
0.902334 0.998814
0.903198 0.998814
0.904062 0.998814
0.904927 0.998814
0.906655 0.998814
0.907519 0.998814
0.908384 0.998814
0.909248 0.998814
0.910112 0.998814
0.910977 0.998814
0.911841 0.998814
0.912705 0.998814
0.913570 0.998814
0.914434 0.998814
0.915298 0.998814
0.916162 0.998814
0.917027 0.998814
0.917891 0.998814
0.918755 0.998814
0.919620 0.998814
0.920484 0.998814
0.921348 0.998814
0.922213 0.998814
0.923077 0.998814
0.923941 0.998814
0.924806 0.998814
0.925670 0.998814
0.926534 0.998814
0.927398 0.998814
0.928263 0.998814
0.929127 0.998814
0.929991 0.998814
0.930856 0.998814
0.931720 0.998814
0.932584 0.998814
0.933449 0.998814
0.934313 0.998814
0.936041 0.998814
0.936906 0.998814
0.937770 0.998814
0.938634 0.998814
0.939499 0.998814
0.940363 0.998814
0.941227 0.998814
0.942092 0.998814
0.942956 0.998814
0.943820 0.998814
0.944685 0.998814
0.945549 0.998814
0.946413 0.998814
0.947277 0.998814
0.948142 0.998814
0.949006 0.998814
0.949870 0.998814
0.950735 0.998814
0.951599 0.998814
0.952463 0.998814
0.953328 0.998814
0.954192 0.998814
0.955056 0.998814
0.955920 0.998814
0.956785 0.998814
0.957649 0.998814
0.958513 0.998814
0.959378 0.998814
0.960242 0.998814
0.961106 0.998814
0.961971 0.998814
0.962835 0.998814
0.963699 0.998814
0.964564 0.998814
0.965428 0.998814
0.966292 0.998814
0.967156 0.998814
0.968021 0.998814
0.969749 0.998814
0.970614 0.998814
0.971478 0.998814
0.972342 0.998814
0.973207 0.998814
0.974071 0.998814
0.974935 0.998814
0.975799 0.998814
0.976664 0.998814
0.977528 0.998814
0.977528 1.000000
0.978392 1.000000
0.979257 1.000000
0.980121 1.000000
0.980985 1.000000
0.981850 1.000000
0.982714 1.000000
0.983578 1.000000
0.984443 1.000000
0.985307 1.000000
0.986171 1.000000
0.987035 1.000000
0.987900 1.000000
0.988764 1.000000
0.989628 1.000000
0.990493 1.000000
0.991357 1.000000
0.992221 1.000000
0.993086 1.000000
0.994814 1.000000
0.995678 1.000000
0.996543 1.000000
0.997407 1.000000
0.998271 1.000000
0.999136 1.000000
1.000000 1.000000


==> figures/f3_roc_medical_lengthmatch_ppl.dat <==
# f3_roc_medical_lengthmatch_ppl.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 3: ROC of perplexity on medical/poisonedrag_bb, rung 'lengthmatch' (lane tags ['e1lm', 'e1lma', 'e1lmc', 'e1lmq']).
# Computed by evaluation.metrics.roc_points over the pooled per-document records of results/<tag>_medical_poisonedrag_bb_*seed*.jsonl (fields is_poisoned, score); ties share one operating point.
# n_documents = 2000 pooled over seeds [11, 22, 33, 44, 55]
fpr tpr
0.000000 0.000000
0.000000 0.001186
0.000000 0.002372
0.000000 0.003559
0.000000 0.004745
0.000000 0.005931
0.000000 0.007117
0.000000 0.008304
0.000000 0.009490
0.000000 0.010676
0.000000 0.011862
0.000000 0.013049
0.000000 0.014235
0.000000 0.015421
0.000000 0.016607
0.000000 0.017794
0.000000 0.018980
0.000000 0.020166
0.000000 0.021352
0.000000 0.022539
0.000000 0.023725
0.000000 0.024911
0.000000 0.026097
0.000000 0.027284
0.000000 0.028470
0.000000 0.029656
0.000000 0.030842
0.000000 0.032028
0.000000 0.033215
0.000000 0.034401
0.000000 0.035587
0.000000 0.036773
0.000000 0.037960
0.000000 0.039146
0.000000 0.040332
0.000000 0.041518
0.000000 0.042705
0.000000 0.043891
0.000000 0.045077
0.000000 0.046263
0.000000 0.047450
0.000000 0.048636
0.000000 0.049822
0.000000 0.051008
0.000000 0.052195
0.000000 0.053381
0.000000 0.054567
0.000000 0.055753
0.000000 0.056940
0.000000 0.058126
0.000000 0.059312
0.000000 0.060498
0.000000 0.061684
0.000000 0.062871
0.000000 0.064057
0.000000 0.065243
0.000000 0.066429
0.000000 0.067616
0.000000 0.068802
0.000000 0.069988
0.000000 0.071174
0.000000 0.072361
0.000000 0.073547
0.000000 0.074733
0.000000 0.075919
0.000000 0.077106
0.000000 0.078292
0.000000 0.079478
0.000000 0.080664
0.000000 0.081851
0.000000 0.083037
0.000000 0.084223
0.000000 0.085409
0.000000 0.086595
0.000000 0.087782
0.000000 0.088968
0.000000 0.090154
0.000000 0.091340
0.000000 0.092527
0.000000 0.093713
0.000000 0.094899
0.000000 0.096085
0.000000 0.097272
0.000000 0.098458
0.000000 0.099644
0.000000 0.100830
0.000000 0.102017
0.000000 0.103203
0.000000 0.104389
0.000000 0.105575
0.000000 0.106762
0.000000 0.107948
0.000000 0.109134
0.000000 0.110320
0.000000 0.111507
0.000000 0.112693
0.000000 0.113879
0.000000 0.115065
0.000000 0.116251
0.000000 0.117438
0.000000 0.118624
0.000000 0.119810
0.000000 0.120996
0.000000 0.122183
0.000000 0.123369
0.000000 0.124555
0.000000 0.125741
0.000000 0.126928
0.000000 0.128114
0.000000 0.129300
0.000000 0.130486
0.000000 0.131673
0.000000 0.132859
0.000000 0.134045
0.000000 0.135231
0.000000 0.136418
0.000000 0.137604
0.000000 0.138790
0.000000 0.139976
0.000000 0.141163
0.000000 0.142349
0.000000 0.143535
0.000000 0.144721
0.000000 0.145907
0.000000 0.147094
0.000000 0.148280
0.000000 0.149466
0.000000 0.150652
0.000000 0.151839
0.000000 0.153025
0.000000 0.154211
0.000000 0.155397
0.000000 0.156584
0.000000 0.157770
0.000000 0.158956
0.000000 0.160142
0.000000 0.161329
0.000000 0.162515
0.000000 0.164887
0.000000 0.166074
0.000000 0.167260
0.000000 0.168446
0.000000 0.169632
0.000000 0.170819
0.000000 0.172005
0.000000 0.173191
0.000000 0.174377
0.000000 0.175563
0.000000 0.176750
0.000000 0.177936
0.000000 0.179122
0.000000 0.180308
0.000000 0.181495
0.000000 0.182681
0.000000 0.183867
0.000000 0.185053
0.000000 0.186240
0.000000 0.187426
0.000000 0.188612
0.000000 0.189798
0.000000 0.190985
0.000000 0.192171
0.000000 0.193357
0.000000 0.194543
0.000000 0.195730
0.000000 0.196916
0.000000 0.198102
0.000000 0.199288
0.000000 0.200474
0.000000 0.201661
0.000000 0.202847
0.000000 0.204033
0.000000 0.205219
0.000000 0.206406
0.000000 0.207592
0.000000 0.208778
0.000000 0.209964
0.000000 0.211151
0.000000 0.212337
0.000000 0.213523
0.000000 0.214709
0.000000 0.215896
0.000000 0.217082
0.000000 0.218268
0.000000 0.219454
0.000000 0.220641
0.000000 0.221827
0.000000 0.223013
0.000000 0.224199
0.000000 0.225386
0.000000 0.226572
0.000000 0.227758
0.000000 0.228944
0.000000 0.230130
0.000000 0.231317
0.000000 0.232503
0.000000 0.233689
0.000000 0.234875
0.000000 0.236062
0.000000 0.237248
0.000000 0.238434
0.000000 0.239620
0.000000 0.240807
0.000000 0.241993
0.000000 0.243179
0.000000 0.244365
0.000000 0.245552
0.000000 0.246738
0.000000 0.247924
0.000000 0.249110
0.000000 0.250297
0.000000 0.251483
0.000000 0.252669
0.000000 0.253855
0.000000 0.255042
0.000000 0.256228
0.000000 0.257414
0.000000 0.258600
0.000000 0.259786
0.000000 0.260973
0.000000 0.262159
0.000000 0.263345
0.000000 0.264531
0.000000 0.265718
0.000000 0.266904
0.000000 0.268090
0.000000 0.269276
0.000000 0.270463
0.000000 0.271649
0.000000 0.272835
0.000000 0.274021
0.000000 0.275208
0.000000 0.276394
0.000000 0.277580
0.000000 0.278766
0.000000 0.279953
0.000000 0.281139
0.000000 0.282325
0.000000 0.283511
0.000000 0.284698
0.000000 0.285884
0.000000 0.287070
0.000000 0.288256
0.000000 0.289442
0.000000 0.290629
0.000000 0.291815
0.000000 0.293001
0.000000 0.294187
0.000000 0.295374
0.000000 0.296560
0.000000 0.297746
0.000000 0.298932
0.000000 0.300119
0.000000 0.301305
0.000000 0.302491
0.000000 0.303677
0.000000 0.304864
0.000000 0.306050
0.000000 0.307236
0.000000 0.308422
0.000000 0.309609
0.000000 0.310795
0.000000 0.311981
0.000000 0.313167
0.000000 0.314353
0.000000 0.315540
0.000000 0.316726
0.000000 0.317912
0.000000 0.319098
0.000000 0.320285
0.000000 0.321471
0.000000 0.322657
0.000000 0.323843
0.000000 0.325030
0.000000 0.326216
0.000000 0.327402
0.000000 0.328588
0.000000 0.329775
0.000000 0.330961
0.000000 0.332147
0.000000 0.333333
0.000000 0.334520
0.000000 0.335706
0.000000 0.336892
0.000000 0.338078
0.000000 0.339265
0.000000 0.340451
0.000000 0.341637
0.000000 0.342823
0.000000 0.344009
0.000000 0.345196
0.000000 0.346382
0.000000 0.347568
0.000000 0.348754
0.000000 0.349941
0.000000 0.351127
0.000000 0.352313
0.000000 0.353499
0.000000 0.354686
0.000000 0.355872
0.000000 0.357058
0.000000 0.358244
0.000000 0.359431
0.000000 0.360617
0.000000 0.361803
0.000000 0.362989
0.000000 0.364176
0.000000 0.365362
0.000000 0.366548
0.000000 0.367734
0.000000 0.368921
0.000000 0.370107
0.000000 0.371293
0.000000 0.372479
0.000000 0.373665
0.000000 0.374852
0.000000 0.376038
0.000000 0.377224
0.000000 0.378410
0.000000 0.379597
0.000000 0.380783
0.000000 0.381969
0.000000 0.383155
0.000000 0.384342
0.000000 0.385528
0.000000 0.386714
0.000000 0.387900
0.000000 0.389087
0.000000 0.390273
0.000000 0.391459
0.000000 0.392645
0.000000 0.393832
0.000000 0.395018
0.000000 0.396204
0.000000 0.397390
0.000000 0.398577
0.000000 0.399763
0.000000 0.400949
0.000000 0.402135
0.000000 0.403321
0.000000 0.404508
0.000000 0.405694
0.000000 0.406880
0.000000 0.408066
0.000000 0.409253
0.000000 0.410439
0.000000 0.411625
0.000000 0.412811
0.000000 0.413998
0.000000 0.415184
0.000000 0.416370
0.000000 0.417556
0.000000 0.418743
0.000000 0.419929
0.000000 0.421115
0.000000 0.422301
0.000000 0.423488
0.000000 0.424674
0.000000 0.425860
0.000000 0.427046
0.000000 0.428233
0.000000 0.429419
0.000000 0.430605
0.000000 0.431791
0.000000 0.432977
0.000000 0.434164
0.000000 0.435350
0.000000 0.436536
0.000000 0.437722
0.000000 0.438909
0.000000 0.440095
0.000000 0.441281
0.000000 0.442467
0.000000 0.443654
0.000000 0.444840
0.000000 0.446026
0.000000 0.447212
0.000000 0.448399
0.000000 0.449585
0.000000 0.450771
0.000000 0.451957
0.000000 0.453144
0.000000 0.454330
0.000000 0.455516
0.000000 0.456702
0.000000 0.457888
0.000000 0.459075
0.000000 0.460261
0.000000 0.461447
0.000000 0.462633
0.000000 0.463820
0.000000 0.465006
0.000000 0.466192
0.000000 0.467378
0.000000 0.468565
0.000000 0.469751
0.000000 0.470937
0.000000 0.472123
0.000000 0.473310
0.000000 0.474496
0.000000 0.475682
0.000000 0.476868
0.000000 0.478055
0.000000 0.479241
0.000000 0.480427
0.000000 0.481613
0.000000 0.482800
0.000000 0.483986
0.000000 0.485172
0.000000 0.486358
0.000000 0.487544
0.000000 0.488731
0.000000 0.489917
0.000000 0.491103
0.000000 0.492289
0.000000 0.493476
0.000000 0.494662
0.000000 0.495848
0.000000 0.497034
0.000000 0.498221
0.000000 0.499407
0.000000 0.500593
0.000000 0.501779
0.000000 0.502966
0.000000 0.504152
0.000000 0.505338
0.000000 0.506524
0.000000 0.507711
0.000000 0.508897
0.000000 0.510083
0.000000 0.511269
0.000000 0.512456
0.000000 0.513642
0.000000 0.514828
0.000000 0.516014
0.000000 0.517200
0.000000 0.518387
0.000000 0.519573
0.000000 0.520759
0.000000 0.521945
0.000000 0.523132
0.000000 0.524318
0.000000 0.525504
0.000000 0.526690
0.000000 0.527877
0.000000 0.529063
0.000000 0.530249
0.000000 0.531435
0.000000 0.532622
0.000000 0.533808
0.000000 0.534994
0.000000 0.536180
0.000000 0.537367
0.000000 0.538553
0.000000 0.539739
0.000000 0.540925
0.000000 0.542112
0.000000 0.543298
0.000000 0.544484
0.000000 0.545670
0.000000 0.546856
0.000000 0.548043
0.000000 0.549229
0.000000 0.550415
0.000000 0.551601
0.000000 0.552788
0.000000 0.553974
0.000000 0.555160
0.000000 0.556346
0.000000 0.557533
0.000000 0.558719
0.000000 0.559905
0.000000 0.561091
0.000000 0.562278
0.000000 0.563464
0.000000 0.564650
0.000000 0.565836
0.000000 0.567023
0.000000 0.568209
0.000000 0.569395
0.000000 0.570581
0.000000 0.571767
0.000000 0.572954
0.000000 0.574140
0.000000 0.575326
0.000000 0.576512
0.000000 0.577699
0.000000 0.578885
0.000000 0.580071
0.000000 0.581257
0.000000 0.582444
0.000000 0.583630
0.000000 0.584816
0.000000 0.586002
0.000000 0.587189
0.003457 0.587189
0.003457 0.588375
0.003457 0.589561
0.003457 0.590747
0.003457 0.591934
0.003457 0.593120
0.003457 0.594306
0.003457 0.595492
0.003457 0.596679
0.003457 0.597865
0.003457 0.599051
0.003457 0.600237
0.003457 0.601423
0.003457 0.602610
0.003457 0.603796
0.003457 0.604982
0.003457 0.606168
0.003457 0.607355
0.003457 0.608541
0.003457 0.609727
0.003457 0.610913
0.003457 0.612100
0.003457 0.613286
0.003457 0.614472
0.003457 0.615658
0.003457 0.616845
0.003457 0.618031
0.003457 0.619217
0.003457 0.620403
0.003457 0.621590
0.003457 0.622776
0.003457 0.623962
0.003457 0.625148
0.003457 0.626335
0.003457 0.627521
0.003457 0.628707
0.003457 0.629893
0.003457 0.631079
0.003457 0.632266
0.003457 0.633452
0.003457 0.634638
0.003457 0.635824
0.003457 0.637011
0.003457 0.638197
0.003457 0.639383
0.003457 0.640569
0.003457 0.641756
0.003457 0.642942
0.003457 0.644128
0.003457 0.645314
0.003457 0.646501
0.003457 0.647687
0.003457 0.648873
0.003457 0.650059
0.003457 0.651246
0.003457 0.652432
0.003457 0.653618
0.003457 0.654804
0.003457 0.655991
0.003457 0.657177
0.003457 0.658363
0.003457 0.659549
0.003457 0.660735
0.003457 0.661922
0.003457 0.663108
0.003457 0.664294
0.003457 0.665480
0.003457 0.666667
0.003457 0.667853
0.003457 0.669039
0.003457 0.670225
0.003457 0.671412
0.003457 0.672598
0.003457 0.673784
0.003457 0.674970
0.003457 0.676157
0.003457 0.677343
0.003457 0.678529
0.003457 0.679715
0.003457 0.680902
0.003457 0.682088
0.003457 0.683274
0.003457 0.684460
0.003457 0.685647
0.003457 0.686833
0.003457 0.688019
0.003457 0.689205
0.003457 0.690391
0.003457 0.691578
0.003457 0.692764
0.003457 0.693950
0.003457 0.695136
0.003457 0.696323
0.003457 0.697509
0.003457 0.698695
0.003457 0.699881
0.003457 0.701068
0.003457 0.702254
0.003457 0.703440
0.003457 0.704626
0.003457 0.705813
0.003457 0.706999
0.003457 0.708185
0.003457 0.709371
0.003457 0.710558
0.003457 0.711744
0.003457 0.712930
0.003457 0.714116
0.003457 0.715302
0.003457 0.716489
0.003457 0.717675
0.003457 0.718861
0.003457 0.720047
0.003457 0.721234
0.003457 0.722420
0.003457 0.723606
0.003457 0.724792
0.003457 0.725979
0.003457 0.727165
0.003457 0.728351
0.003457 0.729537
0.003457 0.730724
0.003457 0.731910
0.003457 0.733096
0.003457 0.734282
0.003457 0.735469
0.003457 0.736655
0.003457 0.737841
0.003457 0.739027
0.003457 0.740214
0.003457 0.741400
0.003457 0.742586
0.003457 0.743772
0.003457 0.744958
0.003457 0.746145
0.003457 0.747331
0.007779 0.747331
0.007779 0.748517
0.007779 0.749703
0.007779 0.750890
0.007779 0.752076
0.007779 0.753262
0.007779 0.754448
0.007779 0.755635
0.007779 0.756821
0.007779 0.758007
0.007779 0.759193
0.007779 0.760380
0.007779 0.761566
0.007779 0.762752
0.007779 0.763938
0.007779 0.765125
0.010372 0.765125
0.010372 0.766311
0.010372 0.767497
0.010372 0.768683
0.010372 0.769870
0.010372 0.771056
0.010372 0.772242
0.010372 0.773428
0.010372 0.774614
0.010372 0.775801
0.010372 0.776987
0.010372 0.778173
0.010372 0.779359
0.010372 0.780546
0.010372 0.781732
0.010372 0.782918
0.010372 0.784104
0.010372 0.785291
0.010372 0.786477
0.010372 0.787663
0.010372 0.788849
0.010372 0.790036
0.010372 0.791222
0.010372 0.792408
0.014693 0.792408
0.014693 0.793594
0.014693 0.794781
0.014693 0.795967
0.014693 0.797153
0.014693 0.798339
0.014693 0.799526
0.014693 0.800712
0.014693 0.801898
0.014693 0.803084
0.014693 0.804270
0.014693 0.805457
0.014693 0.806643
0.014693 0.807829
0.014693 0.809015
0.014693 0.810202
0.014693 0.811388
0.014693 0.812574
0.014693 0.813760
0.014693 0.814947
0.014693 0.816133
0.014693 0.817319
0.014693 0.818505
0.014693 0.819692
0.014693 0.820878
0.014693 0.822064
0.014693 0.823250
0.014693 0.824437
0.014693 0.825623
0.014693 0.826809
0.014693 0.827995
0.014693 0.829181
0.014693 0.830368
0.014693 0.831554
0.014693 0.832740
0.014693 0.833926
0.014693 0.835113
0.014693 0.836299
0.014693 0.837485
0.014693 0.838671
0.019015 0.838671
0.019015 0.839858
0.019015 0.841044
0.019015 0.842230
0.019015 0.843416
0.019015 0.844603
0.019015 0.845789
0.019015 0.846975
0.019015 0.848161
0.019015 0.849348
0.019015 0.850534
0.019015 0.851720
0.019015 0.852906
0.019015 0.854093
0.019015 0.855279
0.019015 0.856465
0.019015 0.857651
0.023336 0.857651
0.023336 0.858837
0.023336 0.860024
0.023336 0.861210
0.023336 0.862396
0.023336 0.863582
0.023336 0.864769
0.027658 0.864769
0.027658 0.865955
0.027658 0.867141
0.027658 0.868327
0.031979 0.868327
0.031979 0.869514
0.031979 0.870700
0.031979 0.871886
0.031979 0.873072
0.031979 0.874259
0.031979 0.875445
0.031979 0.876631
0.033708 0.876631
0.033708 0.877817
0.033708 0.879004
0.033708 0.880190
0.033708 0.881376
0.033708 0.882562
0.033708 0.883749
0.033708 0.884935
0.033708 0.886121
0.033708 0.887307
0.033708 0.888493
0.038029 0.888493
0.038029 0.889680
0.038029 0.890866
0.038029 0.892052
0.042351 0.892052
0.042351 0.893238
0.042351 0.894425
0.042351 0.895611
0.042351 0.896797
0.042351 0.897983
0.042351 0.899170
0.042351 0.900356
0.042351 0.901542
0.042351 0.902728
0.042351 0.903915
0.042351 0.905101
0.042351 0.906287
0.042351 0.907473
0.046672 0.907473
0.050994 0.907473
0.055315 0.907473
0.055315 0.908660
0.055315 0.909846
0.055315 0.911032
0.055315 0.912218
0.055315 0.913405
0.055315 0.914591
0.055315 0.915777
0.059637 0.915777
0.063959 0.915777
0.068280 0.915777
0.068280 0.916963
0.072602 0.916963
0.072602 0.918149
0.072602 0.919336
0.072602 0.920522
0.076923 0.920522
0.076923 0.921708
0.076923 0.922894
0.076923 0.924081
0.076923 0.925267
0.076923 0.926453
0.076923 0.927639
0.076923 0.928826
0.076923 0.930012
0.076923 0.931198
0.076923 0.932384
0.081245 0.932384
0.081245 0.933571
0.081245 0.934757
0.081245 0.935943
0.081245 0.937129
0.081245 0.938316
0.081245 0.939502
0.085566 0.939502
0.085566 0.940688
0.085566 0.941874
0.087295 0.941874
0.087295 0.943060
0.087295 0.944247
0.091616 0.944247
0.091616 0.945433
0.091616 0.946619
0.091616 0.947805
0.091616 0.948992
0.091616 0.950178
0.095938 0.950178
0.100259 0.950178
0.100259 0.951364
0.100259 0.952550
0.100259 0.953737
0.101124 0.953737
0.101124 0.954923
0.105445 0.954923
0.105445 0.956109
0.109767 0.956109
0.109767 0.957295
0.109767 0.958482
0.111495 0.958482
0.115817 0.958482
0.115817 0.959668
0.115817 0.960854
0.115817 0.962040
0.115817 0.963227
0.115817 0.964413
0.120138 0.964413
0.124460 0.964413
0.128781 0.964413
0.132239 0.964413
0.132239 0.965599
0.132239 0.966785
0.136560 0.966785
0.140882 0.966785
0.145203 0.966785
0.149525 0.966785
0.150389 0.966785
0.150389 0.967972
0.154710 0.967972
0.154710 0.969158
0.154710 0.970344
0.154710 0.971530
0.159032 0.971530
0.159032 0.972716
0.159032 0.973903
0.163354 0.973903
0.167675 0.973903
0.171997 0.973903
0.171997 0.975089
0.176318 0.975089
0.176318 0.976275
0.177182 0.976275
0.181504 0.976275
0.185825 0.976275
0.185825 0.977461
0.190147 0.977461
0.194468 0.977461
0.194468 0.978648
0.198790 0.978648
0.199654 0.978648
0.201383 0.978648
0.205704 0.978648
0.210026 0.978648
0.210026 0.979834
0.210026 0.981020
0.211755 0.981020
0.211755 0.982206
0.211755 0.983393
0.216076 0.983393
0.220398 0.983393
0.222126 0.983393
0.226448 0.983393
0.226448 0.984579
0.230769 0.984579
0.231634 0.984579
0.235955 0.984579
0.235955 0.985765
0.240277 0.985765
0.244598 0.985765
0.248920 0.985765
0.253241 0.985765
0.257563 0.985765
0.261884 0.985765
0.261884 0.986951
0.266206 0.986951
0.269663 0.986951
0.269663 0.988138
0.272256 0.988138
0.276577 0.988138
0.280899 0.988138
0.285220 0.988138
0.289542 0.988138
0.289542 0.989324
0.293863 0.989324
0.298185 0.989324
0.302506 0.989324
0.305964 0.989324
0.310285 0.989324
0.314607 0.989324
0.314607 0.990510
0.318928 0.990510
0.322385 0.990510
0.322385 0.991696
0.326707 0.991696
0.331029 0.991696
0.335350 0.991696
0.339672 0.991696
0.343993 0.991696
0.343993 0.992883
0.348315 0.992883
0.349179 0.992883
0.353500 0.992883
0.357822 0.992883
0.362143 0.992883
0.366465 0.992883
0.370787 0.992883
0.375108 0.992883
0.379430 0.992883
0.379430 0.994069
0.382887 0.994069
0.387208 0.994069
0.391530 0.994069
0.395851 0.994069
0.400173 0.994069
0.400173 0.995255
0.404494 0.995255
0.408816 0.995255
0.413137 0.995255
0.417459 0.995255
0.421780 0.995255
0.426102 0.995255
0.430424 0.995255
0.434745 0.995255
0.439067 0.995255
0.443388 0.995255
0.447710 0.995255
0.452031 0.995255
0.452895 0.995255
0.457217 0.995255
0.459810 0.995255
0.464131 0.995255
0.468453 0.995255
0.472774 0.995255
0.477096 0.995255
0.481417 0.995255
0.485739 0.995255
0.490061 0.995255
0.494382 0.995255
0.498704 0.995255
0.499568 0.995255
0.503889 0.995255
0.508211 0.995255
0.512532 0.995255
0.516854 0.995255
0.521175 0.995255
0.522040 0.995255
0.526361 0.995255
0.530683 0.995255
0.535004 0.995255
0.539326 0.995255
0.539326 0.996441
0.543647 0.996441
0.545376 0.996441
0.549697 0.996441
0.554019 0.996441
0.558341 0.996441
0.562662 0.996441
0.566984 0.996441
0.567848 0.996441
0.572169 0.996441
0.576491 0.996441
0.580812 0.996441
0.585134 0.996441
0.589455 0.996441
0.593777 0.996441
0.598099 0.996441
0.598963 0.996441
0.603284 0.996441
0.607606 0.996441
0.611063 0.996441
0.612792 0.996441
0.617113 0.996441
0.617978 0.996441
0.618842 0.996441
0.623163 0.996441
0.627485 0.996441
0.627485 0.997628
0.631806 0.997628
0.636128 0.997628
0.640449 0.997628
0.644771 0.997628
0.649092 0.997628
0.652550 0.997628
0.653414 0.997628
0.657736 0.997628
0.662057 0.997628
0.666379 0.997628
0.670700 0.997628
0.675022 0.997628
0.679343 0.997628
0.687986 0.997628
0.689715 0.997628
0.694036 0.997628
0.694036 0.998814
0.698358 0.998814
0.702679 0.998814
0.707001 0.998814
0.711322 0.998814
0.715644 0.998814
0.719965 0.998814
0.724287 0.998814
0.728608 0.998814
0.732930 0.998814
0.737252 0.998814
0.738980 0.998814
0.743302 0.998814
0.747623 0.998814
0.750216 0.998814
0.754538 0.998814
0.758859 0.998814
0.763181 0.998814
0.767502 0.998814
0.770959 0.998814
0.775281 0.998814
0.779602 0.998814
0.783924 0.998814
0.785653 0.998814
0.789974 0.998814
0.794296 0.998814
0.798617 0.998814
0.802939 0.998814
0.804667 0.998814
0.808989 0.998814
0.813310 0.998814
0.817632 0.998814
0.821953 0.998814
0.826275 0.998814
0.830596 0.998814
0.834918 0.998814
0.838375 0.998814
0.842697 0.998814
0.847018 0.998814
0.851340 0.998814
0.855661 0.998814
0.859983 0.998814
0.864304 0.998814
0.868626 0.998814
0.872947 0.998814
0.877269 0.998814
0.881590 0.998814
0.885912 0.998814
0.890233 0.998814
0.890233 1.000000
0.894555 1.000000
0.898876 1.000000
0.903198 1.000000
0.907519 1.000000
0.911841 1.000000
0.916162 1.000000
0.919620 1.000000
0.923077 1.000000
0.927398 1.000000
0.931720 1.000000
0.936041 1.000000
0.940363 1.000000
0.942092 1.000000
0.946413 1.000000
0.950735 1.000000
0.955056 1.000000
0.959378 1.000000
0.961106 1.000000
0.965428 1.000000
0.969749 1.000000
0.974071 1.000000
0.977528 1.000000
0.981850 1.000000
0.986171 1.000000
0.987035 1.000000
0.991357 1.000000
0.995678 1.000000
1.000000 1.000000


==> figures/f3_roc_medical_lmsh.dat <==
# f3_roc_medical_lmsh.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 3: ROC of VALOR (no trust) on medical/poisonedrag_bb, rung 'lmsh' (lane tags ['e1lm_shuffledm', 'e1lm_shuffled']).
# Computed by evaluation.metrics.roc_points over the pooled per-document records of results/<tag>_medical_poisonedrag_bb_*seed*.jsonl (fields is_poisoned, score); ties share one operating point.
# n_documents = 2000 pooled over seeds [11, 22, 33, 44, 55]
fpr tpr
0.000000 0.000000
0.000000 0.001045
0.000000 0.002090
0.000000 0.003135
0.000000 0.004180
0.000000 0.005225
0.000000 0.006270
0.000000 0.007315
0.000000 0.008359
0.000000 0.009404
0.000000 0.010449
0.000000 0.011494
0.000000 0.012539
0.000000 0.013584
0.000000 0.014629
0.000000 0.015674
0.000000 0.016719
0.000000 0.017764
0.000000 0.018809
0.000000 0.019854
0.000000 0.020899
0.000000 0.021944
0.000000 0.022989
0.000000 0.024033
0.000000 0.025078
0.000000 0.026123
0.000000 0.027168
0.000000 0.028213
0.000000 0.029258
0.000000 0.030303
0.000000 0.031348
0.000000 0.032393
0.000000 0.033438
0.000000 0.034483
0.000000 0.035528
0.000000 0.036573
0.000000 0.037618
0.000000 0.038662
0.000000 0.039707
0.000000 0.040752
0.000000 0.041797
0.000000 0.042842
0.000000 0.043887
0.000000 0.044932
0.000000 0.045977
0.000000 0.047022
0.000000 0.048067
0.000000 0.049112
0.000000 0.050157
0.000000 0.051202
0.000000 0.052247
0.000000 0.053292
0.000000 0.054336
0.000000 0.055381
0.000000 0.056426
0.000000 0.057471
0.000000 0.058516
0.000000 0.059561
0.000000 0.060606
0.000000 0.061651
0.000000 0.062696
0.000000 0.063741
0.000000 0.064786
0.000000 0.065831
0.000000 0.066876
0.000000 0.067921
0.000000 0.068966
0.000000 0.070010
0.000000 0.071055
0.000000 0.072100
0.000000 0.073145
0.000000 0.074190
0.000000 0.075235
0.000000 0.076280
0.000000 0.077325
0.000000 0.078370
0.000000 0.079415
0.000000 0.080460
0.000000 0.081505
0.000000 0.082550
0.000000 0.083595
0.000000 0.084639
0.000000 0.085684
0.000000 0.086729
0.000000 0.087774
0.000000 0.088819
0.000000 0.089864
0.000000 0.090909
0.000000 0.091954
0.000000 0.092999
0.000000 0.094044
0.000000 0.095089
0.000000 0.096134
0.000000 0.097179
0.000000 0.098224
0.000000 0.099269
0.000000 0.100313
0.000000 0.101358
0.000000 0.102403
0.000000 0.103448
0.000000 0.104493
0.000000 0.105538
0.000000 0.106583
0.000000 0.107628
0.000000 0.108673
0.000959 0.108673
0.000959 0.109718
0.000959 0.110763
0.000959 0.111808
0.000959 0.112853
0.000959 0.113898
0.000959 0.114943
0.000959 0.115987
0.000959 0.117032
0.000959 0.118077
0.000959 0.119122
0.001918 0.119122
0.001918 0.120167
0.002876 0.120167
0.002876 0.121212
0.002876 0.122257
0.002876 0.123302
0.002876 0.124347
0.002876 0.125392
0.002876 0.126437
0.002876 0.127482
0.002876 0.128527
0.002876 0.129572
0.002876 0.130617
0.002876 0.131661
0.002876 0.132706
0.002876 0.133751
0.002876 0.134796
0.002876 0.135841
0.002876 0.136886
0.002876 0.137931
0.002876 0.138976
0.002876 0.140021
0.002876 0.141066
0.002876 0.142111
0.002876 0.143156
0.002876 0.144201
0.002876 0.145246
0.002876 0.146290
0.002876 0.147335
0.002876 0.148380
0.002876 0.149425
0.002876 0.150470
0.002876 0.151515
0.002876 0.152560
0.002876 0.153605
0.002876 0.154650
0.002876 0.155695
0.002876 0.156740
0.002876 0.157785
0.002876 0.158830
0.002876 0.159875
0.002876 0.160920
0.002876 0.161964
0.002876 0.163009
0.002876 0.164054
0.002876 0.165099
0.002876 0.166144
0.003835 0.166144
0.003835 0.167189
0.003835 0.168234
0.003835 0.169279
0.003835 0.170324
0.003835 0.171369
0.004794 0.171369
0.004794 0.172414
0.004794 0.173459
0.004794 0.174504
0.004794 0.175549
0.004794 0.176594
0.004794 0.177638
0.004794 0.178683
0.004794 0.179728
0.004794 0.180773
0.004794 0.181818
0.004794 0.182863
0.004794 0.183908
0.004794 0.184953
0.004794 0.185998
0.004794 0.187043
0.004794 0.188088
0.004794 0.189133
0.004794 0.190178
0.004794 0.191223
0.004794 0.192268
0.004794 0.193312
0.004794 0.194357
0.004794 0.195402
0.004794 0.196447
0.004794 0.197492
0.004794 0.198537
0.004794 0.199582
0.004794 0.200627
0.004794 0.201672
0.004794 0.202717
0.004794 0.203762
0.004794 0.204807
0.004794 0.205852
0.004794 0.206897
0.004794 0.207941
0.004794 0.208986
0.004794 0.210031
0.004794 0.211076
0.004794 0.212121
0.004794 0.213166
0.004794 0.214211
0.004794 0.215256
0.004794 0.216301
0.004794 0.217346
0.004794 0.218391
0.004794 0.219436
0.004794 0.220481
0.004794 0.221526
0.004794 0.222571
0.004794 0.224660
0.004794 0.225705
0.004794 0.226750
0.004794 0.227795
0.004794 0.228840
0.004794 0.229885
0.004794 0.230930
0.004794 0.231975
0.004794 0.233020
0.004794 0.234065
0.004794 0.235110
0.004794 0.236155
0.004794 0.237200
0.004794 0.238245
0.004794 0.239289
0.004794 0.240334
0.004794 0.241379
0.004794 0.243469
0.004794 0.244514
0.004794 0.245559
0.004794 0.246604
0.004794 0.247649
0.004794 0.248694
0.004794 0.249739
0.004794 0.250784
0.004794 0.251829
0.004794 0.252874
0.004794 0.253918
0.004794 0.254963
0.004794 0.256008
0.004794 0.257053
0.004794 0.258098
0.004794 0.259143
0.004794 0.260188
0.004794 0.261233
0.004794 0.262278
0.004794 0.263323
0.004794 0.264368
0.004794 0.265413
0.004794 0.266458
0.004794 0.267503
0.004794 0.268548
0.004794 0.269592
0.004794 0.270637
0.004794 0.271682
0.004794 0.272727
0.004794 0.273772
0.004794 0.274817
0.004794 0.275862
0.004794 0.276907
0.004794 0.277952
0.004794 0.280042
0.004794 0.281087
0.004794 0.282132
0.004794 0.283177
0.004794 0.284222
0.004794 0.285266
0.004794 0.286311
0.004794 0.287356
0.004794 0.288401
0.004794 0.289446
0.004794 0.290491
0.004794 0.291536
0.004794 0.292581
0.004794 0.293626
0.004794 0.294671
0.004794 0.295716
0.004794 0.296761
0.004794 0.297806
0.004794 0.298851
0.004794 0.299896
0.004794 0.300940
0.004794 0.301985
0.004794 0.303030
0.004794 0.304075
0.004794 0.305120
0.004794 0.306165
0.004794 0.308255
0.004794 0.309300
0.004794 0.310345
0.004794 0.311390
0.004794 0.312435
0.004794 0.313480
0.004794 0.314525
0.004794 0.315569
0.004794 0.316614
0.004794 0.317659
0.004794 0.318704
0.004794 0.319749
0.004794 0.320794
0.004794 0.321839
0.004794 0.322884
0.004794 0.323929
0.004794 0.324974
0.004794 0.326019
0.004794 0.327064
0.004794 0.328109
0.004794 0.329154
0.004794 0.330199
0.004794 0.331243
0.004794 0.332288
0.004794 0.333333
0.004794 0.334378
0.004794 0.335423
0.004794 0.336468
0.004794 0.337513
0.004794 0.338558
0.004794 0.339603
0.004794 0.340648
0.004794 0.341693
0.004794 0.342738
0.004794 0.343783
0.004794 0.344828
0.004794 0.345873
0.004794 0.346917
0.004794 0.347962
0.004794 0.349007
0.004794 0.350052
0.004794 0.351097
0.004794 0.352142
0.004794 0.353187
0.004794 0.354232
0.004794 0.355277
0.004794 0.356322
0.004794 0.357367
0.004794 0.358412
0.004794 0.359457
0.004794 0.360502
0.004794 0.361546
0.004794 0.362591
0.004794 0.363636
0.004794 0.364681
0.004794 0.365726
0.004794 0.366771
0.004794 0.367816
0.004794 0.368861
0.004794 0.369906
0.004794 0.370951
0.004794 0.371996
0.004794 0.373041
0.004794 0.374086
0.004794 0.375131
0.004794 0.376176
0.004794 0.377220
0.004794 0.378265
0.004794 0.379310
0.004794 0.380355
0.004794 0.381400
0.004794 0.382445
0.004794 0.383490
0.004794 0.384535
0.004794 0.385580
0.004794 0.386625
0.004794 0.387670
0.004794 0.388715
0.004794 0.389760
0.004794 0.390805
0.004794 0.391850
0.004794 0.392894
0.004794 0.393939
0.004794 0.394984
0.004794 0.396029
0.004794 0.397074
0.004794 0.399164
0.004794 0.400209
0.004794 0.401254
0.004794 0.402299
0.004794 0.403344
0.004794 0.404389
0.004794 0.405434
0.004794 0.406479
0.004794 0.407524
0.004794 0.408568
0.004794 0.409613
0.004794 0.410658
0.004794 0.411703
0.004794 0.412748
0.004794 0.413793
0.004794 0.414838
0.004794 0.415883
0.004794 0.416928
0.004794 0.417973
0.004794 0.419018
0.004794 0.420063
0.004794 0.421108
0.004794 0.422153
0.004794 0.423197
0.004794 0.424242
0.004794 0.425287
0.004794 0.426332
0.004794 0.429467
0.004794 0.430512
0.004794 0.431557
0.005753 0.431557
0.005753 0.432602
0.005753 0.433647
0.005753 0.434692
0.005753 0.435737
0.005753 0.436782
0.006711 0.436782
0.006711 0.437827
0.006711 0.438871
0.006711 0.439916
0.006711 0.440961
0.006711 0.442006
0.006711 0.443051
0.006711 0.444096
0.006711 0.445141
0.006711 0.446186
0.006711 0.447231
0.006711 0.448276
0.006711 0.449321
0.006711 0.450366
0.006711 0.451411
0.006711 0.452456
0.006711 0.453501
0.006711 0.454545
0.006711 0.455590
0.006711 0.456635
0.007670 0.456635
0.007670 0.457680
0.008629 0.457680
0.008629 0.458725
0.008629 0.459770
0.008629 0.460815
0.008629 0.461860
0.008629 0.462905
0.008629 0.463950
0.008629 0.464995
0.008629 0.466040
0.009588 0.466040
0.009588 0.467085
0.009588 0.468130
0.010547 0.468130
0.010547 0.469175
0.010547 0.470219
0.010547 0.471264
0.011505 0.471264
0.011505 0.472309
0.011505 0.473354
0.012464 0.473354
0.013423 0.473354
0.013423 0.474399
0.013423 0.475444
0.013423 0.476489
0.013423 0.477534
0.013423 0.478579
0.013423 0.479624
0.013423 0.480669
0.014382 0.480669
0.015340 0.480669
0.015340 0.481714
0.015340 0.482759
0.016299 0.482759
0.016299 0.483804
0.017258 0.483804
0.017258 0.484848
0.017258 0.485893
0.017258 0.486938
0.017258 0.487983
0.017258 0.489028
0.017258 0.490073
0.017258 0.491118
0.017258 0.492163
0.017258 0.493208
0.017258 0.494253
0.017258 0.495298
0.017258 0.496343
0.017258 0.497388
0.017258 0.498433
0.017258 0.499478
0.017258 0.500522
0.017258 0.501567
0.017258 0.502612
0.017258 0.503657
0.017258 0.504702
0.017258 0.505747
0.017258 0.506792
0.017258 0.507837
0.017258 0.508882
0.018217 0.508882
0.018217 0.509927
0.018217 0.510972
0.018217 0.512017
0.019175 0.512017
0.019175 0.513062
0.019175 0.514107
0.019175 0.515152
0.019175 0.516196
0.020134 0.516196
0.020134 0.517241
0.020134 0.518286
0.020134 0.519331
0.020134 0.520376
0.021093 0.520376
0.021093 0.521421
0.021093 0.522466
0.021093 0.523511
0.021093 0.524556
0.021093 0.525601
0.021093 0.526646
0.021093 0.527691
0.021093 0.528736
0.021093 0.529781
0.021093 0.530825
0.021093 0.531870
0.021093 0.532915
0.021093 0.533960
0.021093 0.535005
0.022052 0.535005
0.022052 0.536050
0.022052 0.537095
0.022052 0.538140
0.022052 0.539185
0.022052 0.540230
0.022052 0.541275
0.022052 0.542320
0.022052 0.543365
0.022052 0.544410
0.022052 0.545455
0.023011 0.545455
0.023011 0.546499
0.023011 0.547544
0.023011 0.548589
0.023011 0.549634
0.023011 0.550679
0.023011 0.551724
0.023011 0.552769
0.023011 0.553814
0.023969 0.553814
0.023969 0.554859
0.023969 0.555904
0.023969 0.556949
0.023969 0.557994
0.024928 0.557994
0.024928 0.559039
0.024928 0.560084
0.024928 0.561129
0.024928 0.562173
0.024928 0.563218
0.024928 0.564263
0.024928 0.565308
0.024928 0.566353
0.024928 0.567398
0.024928 0.568443
0.024928 0.569488
0.024928 0.570533
0.024928 0.571578
0.025887 0.571578
0.025887 0.572623
0.025887 0.573668
0.025887 0.574713
0.025887 0.575758
0.025887 0.576803
0.025887 0.577847
0.025887 0.578892
0.025887 0.579937
0.025887 0.580982
0.025887 0.582027
0.025887 0.584117
0.025887 0.585162
0.025887 0.586207
0.025887 0.587252
0.025887 0.588297
0.025887 0.589342
0.025887 0.590387
0.026846 0.590387
0.026846 0.591432
0.026846 0.592476
0.026846 0.593521
0.027804 0.593521
0.028763 0.593521
0.028763 0.594566
0.028763 0.595611
0.028763 0.596656
0.028763 0.597701
0.029722 0.597701
0.029722 0.598746
0.029722 0.599791
0.030681 0.599791
0.031640 0.599791
0.031640 0.600836
0.031640 0.601881
0.032598 0.601881
0.032598 0.602926
0.032598 0.603971
0.032598 0.605016
0.033557 0.605016
0.033557 0.606061
0.033557 0.607106
0.034516 0.607106
0.035475 0.607106
0.036433 0.607106
0.036433 0.608150
0.037392 0.608150
0.037392 0.609195
0.038351 0.609195
0.039310 0.609195
0.040268 0.609195
0.040268 0.610240
0.040268 0.611285
0.040268 0.612330
0.040268 0.613375
0.040268 0.614420
0.040268 0.615465
0.040268 0.616510
0.040268 0.617555
0.040268 0.618600
0.040268 0.619645
0.040268 0.620690
0.040268 0.622780
0.040268 0.623824
0.040268 0.624869
0.040268 0.625914
0.040268 0.626959
0.040268 0.628004
0.040268 0.629049
0.041227 0.629049
0.041227 0.630094
0.041227 0.631139
0.042186 0.631139
0.042186 0.632184
0.042186 0.633229
0.042186 0.634274
0.042186 0.635319
0.042186 0.636364
0.042186 0.637409
0.042186 0.638454
0.042186 0.639498
0.042186 0.640543
0.042186 0.641588
0.042186 0.642633
0.042186 0.643678
0.043145 0.644723
0.044104 0.644723
0.044104 0.645768
0.044104 0.646813
0.044104 0.647858
0.045062 0.647858
0.045062 0.649948
0.046021 0.649948
0.046021 0.650993
0.046021 0.652038
0.046980 0.652038
0.046980 0.653083
0.046980 0.654127
0.046980 0.655172
0.046980 0.656217
0.047939 0.656217
0.047939 0.657262
0.047939 0.658307
0.047939 0.659352
0.047939 0.660397
0.047939 0.661442
0.048897 0.661442
0.048897 0.662487
0.049856 0.662487
0.049856 0.663532
0.049856 0.664577
0.049856 0.665622
0.049856 0.666667
0.049856 0.667712
0.050815 0.667712
0.050815 0.668757
0.051774 0.668757
0.051774 0.669801
0.051774 0.670846
0.051774 0.671891
0.051774 0.672936
0.051774 0.673981
0.051774 0.675026
0.052733 0.675026
0.052733 0.676071
0.052733 0.678161
0.052733 0.679206
0.052733 0.680251
0.053691 0.680251
0.053691 0.681296
0.053691 0.682341
0.053691 0.683386
0.054650 0.683386
0.054650 0.684431
0.054650 0.685475
0.054650 0.686520
0.054650 0.687565
0.054650 0.688610
0.054650 0.689655
0.054650 0.690700
0.055609 0.690700
0.056568 0.690700
0.057526 0.690700
0.057526 0.691745
0.057526 0.692790
0.057526 0.693835
0.057526 0.694880
0.057526 0.695925
0.057526 0.696970
0.057526 0.698015
0.057526 0.699060
0.057526 0.700104
0.057526 0.701149
0.057526 0.702194
0.057526 0.703239
0.057526 0.704284
0.057526 0.705329
0.058485 0.705329
0.058485 0.706374
0.058485 0.707419
0.058485 0.708464
0.058485 0.709509
0.059444 0.709509
0.059444 0.710554
0.059444 0.711599
0.059444 0.712644
0.059444 0.713689
0.059444 0.714734
0.059444 0.715778
0.059444 0.716823
0.060403 0.716823
0.060403 0.717868
0.060403 0.718913
0.061361 0.718913
0.061361 0.719958
0.061361 0.721003
0.061361 0.722048
0.061361 0.723093
0.061361 0.724138
0.061361 0.725183
0.061361 0.726228
0.061361 0.727273
0.062320 0.727273
0.062320 0.728318
0.063279 0.728318
0.063279 0.729363
0.063279 0.730408
0.063279 0.731452
0.063279 0.732497
0.063279 0.733542
0.064238 0.733542
0.065197 0.733542
0.065197 0.734587
0.066155 0.734587
0.067114 0.734587
0.067114 0.735632
0.067114 0.736677
0.068073 0.736677
0.068073 0.737722
0.068073 0.738767
0.068073 0.739812
0.068073 0.740857
0.068073 0.741902
0.068073 0.742947
0.069032 0.742947
0.069032 0.743992
0.069032 0.745037
0.069032 0.746082
0.069032 0.747126
0.069032 0.748171
0.069032 0.749216
0.069032 0.750261
0.069032 0.751306
0.069032 0.752351
0.069032 0.753396
0.069032 0.754441
0.069032 0.755486
0.069032 0.756531
0.069032 0.757576
0.069032 0.758621
0.069032 0.759666
0.069032 0.760711
0.069032 0.761755
0.069032 0.762800
0.069032 0.763845
0.069032 0.764890
0.069990 0.764890
0.070949 0.764890
0.070949 0.765935
0.070949 0.766980
0.070949 0.768025
0.071908 0.768025
0.071908 0.769070
0.071908 0.770115
0.072867 0.770115
0.072867 0.771160
0.073826 0.771160
0.073826 0.772205
0.073826 0.773250
0.073826 0.774295
0.074784 0.774295
0.075743 0.774295
0.076702 0.774295
0.076702 0.775340
0.076702 0.776385
0.076702 0.778474
0.076702 0.779519
0.076702 0.780564
0.076702 0.781609
0.076702 0.782654
0.076702 0.783699
0.077661 0.784744
0.077661 0.785789
0.078619 0.785789
0.078619 0.786834
0.078619 0.787879
0.078619 0.788924
0.078619 0.789969
0.078619 0.791014
0.078619 0.792059
0.078619 0.793103
0.079578 0.793103
0.079578 0.794148
0.079578 0.795193
0.079578 0.796238
0.079578 0.797283
0.079578 0.798328
0.079578 0.799373
0.079578 0.800418
0.080537 0.800418
0.080537 0.801463
0.080537 0.802508
0.080537 0.803553
0.080537 0.804598
0.081496 0.805643
0.081496 0.806688
0.082454 0.806688
0.082454 0.807732
0.082454 0.808777
0.082454 0.809822
0.082454 0.810867
0.082454 0.811912
0.082454 0.814002
0.083413 0.814002
0.083413 0.815047
0.084372 0.815047
0.085331 0.815047
0.085331 0.816092
0.085331 0.817137
0.085331 0.818182
0.085331 0.819227
0.085331 0.820272
0.085331 0.821317
0.085331 0.822362
0.085331 0.823406
0.085331 0.824451
0.085331 0.825496
0.085331 0.826541
0.085331 0.827586
0.085331 0.828631
0.085331 0.829676
0.085331 0.830721
0.085331 0.831766
0.085331 0.832811
0.085331 0.833856
0.086290 0.833856
0.086290 0.834901
0.086290 0.835946
0.086290 0.836991
0.086290 0.838036
0.086290 0.839080
0.086290 0.840125
0.086290 0.841170
0.087248 0.841170
0.088207 0.841170
0.088207 0.842215
0.088207 0.843260
0.088207 0.844305
0.088207 0.845350
0.089166 0.845350
0.089166 0.846395
0.089166 0.847440
0.090125 0.847440
0.090125 0.848485
0.090125 0.849530
0.090125 0.850575
0.090125 0.851620
0.091083 0.851620
0.092042 0.851620
0.092042 0.852665
0.092042 0.853710
0.092042 0.854754
0.092042 0.855799
0.092042 0.856844
0.092042 0.857889
0.092042 0.858934
0.093001 0.858934
0.093960 0.858934
0.094919 0.858934
0.094919 0.859979
0.094919 0.861024
0.094919 0.862069
0.094919 0.863114
0.094919 0.864159
0.094919 0.865204
0.094919 0.866249
0.094919 0.867294
0.095877 0.867294
0.096836 0.867294
0.096836 0.868339
0.096836 0.869383
0.097795 0.870428
0.097795 0.871473
0.098754 0.872518
0.098754 0.873563
0.098754 0.874608
0.098754 0.875653
0.098754 0.876698
0.098754 0.877743
0.098754 0.878788
0.098754 0.879833
0.099712 0.879833
0.099712 0.880878
0.100671 0.880878
0.100671 0.881923
0.100671 0.882968
0.100671 0.884013
0.100671 0.885057
0.101630 0.885057
0.102589 0.885057
0.102589 0.886102
0.102589 0.887147
0.103547 0.887147
0.104506 0.887147
0.105465 0.887147
0.105465 0.888192
0.106424 0.888192
0.106424 0.889237
0.107383 0.889237
0.107383 0.890282
0.107383 0.891327
0.108341 0.891327
0.109300 0.891327
0.110259 0.891327
0.110259 0.892372
0.110259 0.893417
0.111218 0.893417
0.112176 0.893417
0.113135 0.893417
0.113135 0.894462
0.113135 0.895507
0.113135 0.896552
0.113135 0.897597
0.113135 0.898642
0.113135 0.899687
0.113135 0.900731
0.113135 0.901776
0.114094 0.901776
0.115053 0.901776
0.115053 0.902821
0.116012 0.902821
0.116970 0.902821
0.117929 0.902821
0.118888 0.902821
0.119847 0.902821
0.119847 0.903866
0.119847 0.904911
0.120805 0.904911
0.120805 0.905956
0.120805 0.907001
0.121764 0.907001
0.121764 0.908046
0.122723 0.908046
0.123682 0.908046
0.123682 0.909091
0.124640 0.909091
0.124640 0.910136
0.125599 0.910136
0.125599 0.911181
0.126558 0.911181
0.127517 0.911181
0.128476 0.911181
0.128476 0.912226
0.129434 0.912226
0.130393 0.912226
0.131352 0.912226
0.132311 0.912226
0.133269 0.912226
0.134228 0.912226
0.134228 0.913271
0.135187 0.914316
0.136146 0.914316
0.137105 0.914316
0.138063 0.914316
0.138063 0.915361
0.139022 0.916405
0.139981 0.916405
0.140940 0.916405
0.142857 0.916405
0.142857 0.917450
0.143816 0.917450
0.144775 0.917450
0.145733 0.917450
0.146692 0.917450
0.147651 0.917450
0.147651 0.918495
0.147651 0.919540
0.148610 0.919540
0.149569 0.919540
0.150527 0.919540
0.151486 0.921630
0.151486 0.922675
0.152445 0.922675
0.153404 0.922675
0.154362 0.922675
0.155321 0.922675
0.155321 0.923720
0.155321 0.924765
0.156280 0.924765
0.157239 0.924765
0.158198 0.924765
0.158198 0.925810
0.159156 0.925810
0.159156 0.926855
0.159156 0.927900
0.160115 0.927900
0.160115 0.928945
0.160115 0.929990
0.161074 0.929990
0.162033 0.929990
0.162991 0.929990
0.162991 0.931034
0.163950 0.931034
0.164909 0.931034
0.165868 0.931034
0.165868 0.932079
0.166826 0.932079
0.166826 0.933124
0.166826 0.934169
0.167785 0.934169
0.168744 0.934169
0.168744 0.935214
0.169703 0.935214
0.170662 0.935214
0.171620 0.935214
0.172579 0.935214
0.173538 0.935214
0.174497 0.935214
0.174497 0.936259
0.175455 0.936259
0.176414 0.936259
0.176414 0.937304
0.177373 0.937304
0.177373 0.938349
0.178332 0.938349
0.179291 0.938349
0.179291 0.939394
0.180249 0.939394
0.181208 0.939394
0.182167 0.939394
0.182167 0.940439
0.183126 0.940439
0.184084 0.940439
0.185043 0.940439
0.185043 0.941484
0.186002 0.941484
0.186961 0.941484
0.186961 0.942529
0.187919 0.942529
0.188878 0.942529
0.188878 0.943574
0.189837 0.943574
0.190796 0.943574
0.190796 0.944619
0.191755 0.944619
0.192713 0.944619
0.192713 0.945664
0.193672 0.945664
0.193672 0.946708
0.193672 0.947753
0.193672 0.948798
0.193672 0.949843
0.194631 0.949843
0.194631 0.950888
0.195590 0.950888
0.195590 0.951933
0.196548 0.951933
0.197507 0.951933
0.198466 0.951933
0.198466 0.952978
0.199425 0.952978
0.199425 0.954023
0.200384 0.954023
0.201342 0.954023
0.201342 0.955068
0.201342 0.956113
0.202301 0.956113
0.203260 0.957158
0.204219 0.957158
0.205177 0.957158
0.205177 0.958203
0.205177 0.959248
0.206136 0.959248
0.206136 0.960293
0.207095 0.960293
0.207095 0.961338
0.208054 0.961338
0.209012 0.961338
0.209971 0.961338
0.209971 0.962382
0.210930 0.962382
0.211889 0.962382
0.212848 0.962382
0.213806 0.962382
0.214765 0.962382
0.214765 0.963427
0.215724 0.963427
0.216683 0.963427
0.216683 0.964472
0.217641 0.964472
0.218600 0.964472
0.219559 0.964472
0.219559 0.965517
0.219559 0.966562
0.220518 0.966562
0.220518 0.967607
0.221477 0.967607
0.221477 0.968652
0.222435 0.968652
0.223394 0.968652
0.223394 0.969697
0.224353 0.969697
0.224353 0.970742
0.224353 0.971787
0.225312 0.971787
0.226270 0.971787
0.227229 0.971787
0.227229 0.972832
0.227229 0.973877
0.229147 0.973877
0.230105 0.973877
0.231064 0.973877
0.232023 0.973877
0.232982 0.973877
0.233941 0.973877
0.234899 0.973877
0.235858 0.973877
0.236817 0.973877
0.237776 0.973877
0.238734 0.973877
0.239693 0.973877
0.240652 0.973877
0.241611 0.973877
0.242570 0.973877
0.243528 0.973877
0.244487 0.973877
0.245446 0.973877
0.246405 0.973877
0.247363 0.973877
0.248322 0.973877
0.249281 0.973877
0.250240 0.973877
0.251198 0.973877
0.251198 0.974922
0.252157 0.974922
0.253116 0.974922
0.254075 0.974922
0.255034 0.974922
0.255034 0.975967
0.255992 0.977011
0.256951 0.977011
0.257910 0.977011
0.258869 0.977011
0.259827 0.977011
0.260786 0.977011
0.261745 0.977011
0.262704 0.977011
0.263663 0.977011
0.264621 0.977011
0.265580 0.977011
0.266539 0.977011
0.267498 0.977011
0.267498 0.978056
0.268456 0.978056
0.269415 0.978056
0.270374 0.978056
0.271333 0.978056
0.272291 0.978056
0.273250 0.978056
0.274209 0.978056
0.275168 0.978056
0.276127 0.978056
0.276127 0.979101
0.277085 0.979101
0.278044 0.980146
0.279003 0.980146
0.279962 0.980146
0.281879 0.980146
0.282838 0.980146
0.283797 0.980146
0.283797 0.981191
0.284756 0.981191
0.285714 0.981191
0.286673 0.981191
0.286673 0.982236
0.287632 0.982236
0.288591 0.982236
0.289549 0.982236
0.290508 0.982236
0.291467 0.982236
0.292426 0.982236
0.293384 0.982236
0.293384 0.983281
0.294343 0.983281
0.295302 0.983281
0.296261 0.983281
0.297220 0.983281
0.298178 0.983281
0.299137 0.983281
0.299137 0.984326
0.300096 0.984326
0.301055 0.984326
0.302013 0.984326
0.302972 0.984326
0.303931 0.984326
0.304890 0.984326
0.305849 0.984326
0.306807 0.984326
0.307766 0.984326
0.307766 0.985371
0.308725 0.985371
0.309684 0.985371
0.310642 0.985371
0.311601 0.985371
0.312560 0.985371
0.313519 0.985371
0.314477 0.985371
0.315436 0.985371
0.316395 0.985371
0.317354 0.985371
0.317354 0.986416
0.318313 0.986416
0.319271 0.986416
0.320230 0.986416
0.321189 0.986416
0.322148 0.986416
0.323106 0.986416
0.323106 0.987461
0.324065 0.987461
0.325024 0.987461
0.325983 0.987461
0.325983 0.988506
0.326942 0.988506
0.327900 0.988506
0.328859 0.988506
0.329818 0.988506
0.330777 0.988506
0.331735 0.988506
0.332694 0.988506
0.333653 0.988506
0.334612 0.988506
0.335570 0.988506
0.336529 0.988506
0.337488 0.988506
0.338447 0.988506
0.339406 0.988506
0.339406 0.989551
0.340364 0.989551
0.341323 0.989551
0.342282 0.989551
0.343241 0.989551
0.344199 0.989551
0.345158 0.989551
0.345158 0.990596
0.346117 0.990596
0.347076 0.990596
0.348035 0.990596
0.348035 0.991641
0.348993 0.991641
0.349952 0.991641
0.350911 0.991641
0.351870 0.991641
0.351870 0.992685
0.351870 0.993730
0.352828 0.993730
0.352828 0.994775
0.353787 0.994775
0.354746 0.994775
0.355705 0.994775
0.356663 0.994775
0.357622 0.994775
0.358581 0.994775
0.359540 0.994775
0.361457 0.994775
0.362416 0.994775
0.363375 0.994775
0.364334 0.994775
0.365292 0.994775
0.366251 0.994775
0.367210 0.994775
0.368169 0.994775
0.369128 0.994775
0.370086 0.994775
0.371045 0.994775
0.371045 0.995820
0.372004 0.995820
0.372963 0.995820
0.373921 0.995820
0.374880 0.995820
0.375839 0.995820
0.376798 0.995820
0.377756 0.995820
0.378715 0.995820
0.379674 0.995820
0.380633 0.995820
0.381592 0.995820
0.382550 0.995820
0.383509 0.995820
0.384468 0.995820
0.385427 0.995820
0.386385 0.995820
0.387344 0.995820
0.388303 0.995820
0.389262 0.995820
0.390221 0.995820
0.391179 0.995820
0.391179 0.996865
0.392138 0.996865
0.393097 0.996865
0.394056 0.996865
0.395014 0.996865
0.395973 0.996865
0.396932 0.996865
0.397891 0.996865
0.398849 0.996865
0.399808 0.996865
0.400767 0.996865
0.401726 0.996865
0.402685 0.996865
0.404602 0.996865
0.405561 0.996865
0.406520 0.996865
0.407478 0.996865
0.408437 0.996865
0.409396 0.996865
0.410355 0.996865
0.411314 0.996865
0.412272 0.996865
0.413231 0.996865
0.414190 0.996865
0.415149 0.996865
0.416107 0.996865
0.418025 0.996865
0.418984 0.996865
0.419942 0.996865
0.420901 0.996865
0.421860 0.996865
0.422819 0.996865
0.423778 0.996865
0.424736 0.996865
0.425695 0.996865
0.426654 0.996865
0.427613 0.996865
0.428571 0.996865
0.429530 0.996865
0.430489 0.996865
0.431448 0.996865
0.432407 0.996865
0.432407 0.997910
0.433365 0.997910
0.434324 0.997910
0.435283 0.997910
0.437200 0.997910
0.438159 0.997910
0.439118 0.997910
0.440077 0.997910
0.441035 0.997910
0.441994 0.997910
0.442953 0.997910
0.443912 0.997910
0.444871 0.997910
0.445829 0.997910
0.446788 0.997910
0.447747 0.997910
0.448706 0.997910
0.449664 0.997910
0.449664 0.998955
0.450623 0.998955
0.451582 0.998955
0.452541 0.998955
0.453500 0.998955
0.454458 0.998955
0.455417 0.998955
0.456376 0.998955
0.457335 0.998955
0.458293 0.998955
0.459252 0.998955
0.460211 0.998955
0.461170 0.998955
0.462128 0.998955
0.463087 0.998955
0.464046 0.998955
0.465005 0.998955
0.465964 0.998955
0.466922 0.998955
0.467881 0.998955
0.468840 0.998955
0.469799 0.998955
0.470757 0.998955
0.471716 0.998955
0.472675 0.998955
0.473634 0.998955
0.474593 0.998955
0.475551 0.998955
0.476510 0.998955
0.477469 0.998955
0.478428 0.998955
0.479386 0.998955
0.480345 0.998955
0.481304 0.998955
0.482263 0.998955
0.483221 0.998955
0.484180 0.998955
0.485139 0.998955
0.486098 0.998955
0.487057 0.998955
0.488015 0.998955
0.488974 0.998955
0.489933 0.998955
0.490892 0.998955
0.491850 0.998955
0.492809 0.998955
0.493768 0.998955
0.494727 0.998955
0.495686 0.998955
0.496644 0.998955
0.497603 0.998955
0.498562 0.998955
0.499521 0.998955
0.500479 0.998955
0.501438 0.998955
0.503356 0.998955
0.504314 0.998955
0.505273 0.998955
0.506232 0.998955
0.507191 0.998955
0.508150 0.998955
0.509108 0.998955
0.510067 0.998955
0.511026 0.998955
0.511985 0.998955
0.512943 0.998955
0.513902 0.998955
0.514861 0.998955
0.515820 0.998955
0.516779 0.998955
0.517737 0.998955
0.518696 0.998955
0.519655 0.998955
0.520614 0.998955
0.521572 0.998955
0.523490 0.998955
0.524449 0.998955
0.525407 0.998955
0.526366 0.998955
0.527325 0.998955
0.528284 0.998955
0.529243 0.998955
0.530201 0.998955
0.531160 0.998955
0.532119 0.998955
0.533078 0.998955
0.534036 0.998955
0.534995 0.998955
0.535954 0.998955
0.536913 0.998955
0.537872 0.998955
0.538830 0.998955
0.539789 0.998955
0.540748 0.998955
0.541707 0.998955
0.542665 0.998955
0.543624 0.998955
0.544583 0.998955
0.545542 0.998955
0.546500 0.998955
0.547459 0.998955
0.548418 0.998955
0.549377 0.998955
0.550336 0.998955
0.551294 0.998955
0.552253 0.998955
0.554171 0.998955
0.555129 0.998955
0.556088 0.998955
0.557047 0.998955
0.558006 0.998955
0.558965 0.998955
0.560882 0.998955
0.561841 0.998955
0.562800 0.998955
0.563758 0.998955
0.564717 0.998955
0.565676 0.998955
0.566635 0.998955
0.567593 0.998955
0.568552 0.998955
0.569511 0.998955
0.570470 0.998955
0.571429 0.998955
0.572387 0.998955
0.573346 0.998955
0.574305 0.998955
0.575264 0.998955
0.576222 0.998955
0.577181 0.998955
0.578140 0.998955
0.579099 0.998955
0.580058 0.998955
0.581016 0.998955
0.581975 0.998955
0.582934 0.998955
0.583893 0.998955
0.584851 0.998955
0.585810 0.998955
0.586769 0.998955
0.587728 0.998955
0.588686 0.998955
0.589645 0.998955
0.590604 0.998955
0.591563 0.998955
0.592522 0.998955
0.593480 0.998955
0.594439 0.998955
0.595398 0.998955
0.596357 0.998955
0.597315 0.998955
0.597315 1.000000
0.598274 1.000000
0.599233 1.000000
0.600192 1.000000
0.601151 1.000000
0.602109 1.000000
0.603068 1.000000
0.604027 1.000000
0.604986 1.000000
0.605944 1.000000
0.606903 1.000000
0.607862 1.000000
0.608821 1.000000
0.609779 1.000000
0.610738 1.000000
0.611697 1.000000
0.612656 1.000000
0.613615 1.000000
0.614573 1.000000
0.615532 1.000000
0.616491 1.000000
0.617450 1.000000
0.618408 1.000000
0.619367 1.000000
0.620326 1.000000
0.621285 1.000000
0.622244 1.000000
0.623202 1.000000
0.624161 1.000000
0.625120 1.000000
0.626079 1.000000
0.627996 1.000000
0.628955 1.000000
0.629914 1.000000
0.630872 1.000000
0.631831 1.000000
0.632790 1.000000
0.633749 1.000000
0.634708 1.000000
0.635666 1.000000
0.636625 1.000000
0.637584 1.000000
0.638543 1.000000
0.639501 1.000000
0.640460 1.000000
0.641419 1.000000
0.642378 1.000000
0.643337 1.000000
0.644295 1.000000
0.646213 1.000000
0.647172 1.000000
0.648130 1.000000
0.649089 1.000000
0.650048 1.000000
0.651007 1.000000
0.652924 1.000000
0.653883 1.000000
0.654842 1.000000
0.655801 1.000000
0.656759 1.000000
0.657718 1.000000
0.658677 1.000000
0.659636 1.000000
0.660594 1.000000
0.661553 1.000000
0.662512 1.000000
0.663471 1.000000
0.664430 1.000000
0.665388 1.000000
0.666347 1.000000
0.667306 1.000000
0.668265 1.000000
0.669223 1.000000
0.670182 1.000000
0.671141 1.000000
0.672100 1.000000
0.673058 1.000000
0.674017 1.000000
0.674976 1.000000
0.675935 1.000000
0.676894 1.000000
0.677852 1.000000
0.678811 1.000000
0.679770 1.000000
0.680729 1.000000
0.681687 1.000000
0.682646 1.000000
0.683605 1.000000
0.684564 1.000000
0.685523 1.000000
0.686481 1.000000
0.687440 1.000000
0.688399 1.000000
0.689358 1.000000
0.690316 1.000000
0.691275 1.000000
0.692234 1.000000
0.693193 1.000000
0.694151 1.000000
0.695110 1.000000
0.696069 1.000000
0.697028 1.000000
0.697987 1.000000
0.698945 1.000000
0.699904 1.000000
0.700863 1.000000
0.701822 1.000000
0.702780 1.000000
0.703739 1.000000
0.704698 1.000000
0.705657 1.000000
0.706616 1.000000
0.707574 1.000000
0.708533 1.000000
0.709492 1.000000
0.710451 1.000000
0.711409 1.000000
0.712368 1.000000
0.713327 1.000000
0.714286 1.000000
0.715244 1.000000
0.716203 1.000000
0.717162 1.000000
0.718121 1.000000
0.719080 1.000000
0.720038 1.000000
0.720997 1.000000
0.721956 1.000000
0.722915 1.000000
0.723873 1.000000
0.724832 1.000000
0.725791 1.000000
0.726750 1.000000
0.727709 1.000000
0.728667 1.000000
0.729626 1.000000
0.731544 1.000000
0.732502 1.000000
0.733461 1.000000
0.734420 1.000000
0.735379 1.000000
0.736337 1.000000
0.737296 1.000000
0.738255 1.000000
0.739214 1.000000
0.740173 1.000000
0.741131 1.000000
0.742090 1.000000
0.743049 1.000000
0.744008 1.000000
0.744966 1.000000
0.745925 1.000000
0.746884 1.000000
0.747843 1.000000
0.748802 1.000000
0.749760 1.000000
0.750719 1.000000
0.751678 1.000000
0.752637 1.000000
0.753595 1.000000
0.754554 1.000000
0.755513 1.000000
0.756472 1.000000
0.757430 1.000000
0.758389 1.000000
0.759348 1.000000
0.760307 1.000000
0.761266 1.000000
0.763183 1.000000
0.764142 1.000000
0.765101 1.000000
0.766059 1.000000
0.767018 1.000000
0.767977 1.000000
0.768936 1.000000
0.769895 1.000000
0.770853 1.000000
0.771812 1.000000
0.772771 1.000000
0.773730 1.000000
0.774688 1.000000
0.775647 1.000000
0.776606 1.000000
0.777565 1.000000
0.778523 1.000000
0.779482 1.000000
0.780441 1.000000
0.781400 1.000000
0.782359 1.000000
0.783317 1.000000
0.784276 1.000000
0.785235 1.000000
0.786194 1.000000
0.787152 1.000000
0.788111 1.000000
0.789070 1.000000
0.790029 1.000000
0.790988 1.000000
0.791946 1.000000
0.792905 1.000000
0.793864 1.000000
0.794823 1.000000
0.795781 1.000000
0.796740 1.000000
0.797699 1.000000
0.798658 1.000000
0.799616 1.000000
0.800575 1.000000
0.801534 1.000000
0.802493 1.000000
0.803452 1.000000
0.804410 1.000000
0.806328 1.000000
0.807287 1.000000
0.808245 1.000000
0.809204 1.000000
0.810163 1.000000
0.811122 1.000000
0.812081 1.000000
0.813039 1.000000
0.813998 1.000000
0.814957 1.000000
0.815916 1.000000
0.816874 1.000000
0.817833 1.000000
0.818792 1.000000
0.819751 1.000000
0.820709 1.000000
0.821668 1.000000
0.822627 1.000000
0.823586 1.000000
0.824545 1.000000
0.825503 1.000000
0.826462 1.000000
0.827421 1.000000
0.828380 1.000000
0.829338 1.000000
0.830297 1.000000
0.831256 1.000000
0.832215 1.000000
0.833174 1.000000
0.834132 1.000000
0.835091 1.000000
0.836050 1.000000
0.837009 1.000000
0.837967 1.000000
0.838926 1.000000
0.839885 1.000000
0.840844 1.000000
0.841802 1.000000
0.842761 1.000000
0.843720 1.000000
0.844679 1.000000
0.845638 1.000000
0.846596 1.000000
0.847555 1.000000
0.848514 1.000000
0.849473 1.000000
0.850431 1.000000
0.851390 1.000000
0.852349 1.000000
0.853308 1.000000
0.854267 1.000000
0.855225 1.000000
0.856184 1.000000
0.857143 1.000000
0.858102 1.000000
0.859060 1.000000
0.860019 1.000000
0.860978 1.000000
0.861937 1.000000
0.862895 1.000000
0.863854 1.000000
0.864813 1.000000
0.866731 1.000000
0.867689 1.000000
0.868648 1.000000
0.869607 1.000000
0.871524 1.000000
0.872483 1.000000
0.873442 1.000000
0.874401 1.000000
0.875360 1.000000
0.876318 1.000000
0.877277 1.000000
0.879195 1.000000
0.880153 1.000000
0.881112 1.000000
0.882071 1.000000
0.883030 1.000000
0.883988 1.000000
0.884947 1.000000
0.885906 1.000000
0.886865 1.000000
0.887824 1.000000
0.888782 1.000000
0.889741 1.000000
0.890700 1.000000
0.891659 1.000000
0.892617 1.000000
0.893576 1.000000
0.894535 1.000000
0.895494 1.000000
0.896453 1.000000
0.897411 1.000000
0.898370 1.000000
0.899329 1.000000
0.900288 1.000000
0.901246 1.000000
0.902205 1.000000
0.903164 1.000000
0.904123 1.000000
0.905081 1.000000
0.906040 1.000000
0.906999 1.000000
0.907958 1.000000
0.908917 1.000000
0.909875 1.000000
0.910834 1.000000
0.911793 1.000000
0.912752 1.000000
0.913710 1.000000
0.914669 1.000000
0.915628 1.000000
0.916587 1.000000
0.917546 1.000000
0.918504 1.000000
0.919463 1.000000
0.920422 1.000000
0.921381 1.000000
0.922339 1.000000
0.923298 1.000000
0.925216 1.000000
0.926174 1.000000
0.927133 1.000000
0.928092 1.000000
0.929051 1.000000
0.930010 1.000000
0.930968 1.000000
0.931927 1.000000
0.932886 1.000000
0.933845 1.000000
0.934803 1.000000
0.935762 1.000000
0.936721 1.000000
0.937680 1.000000
0.938639 1.000000
0.939597 1.000000
0.940556 1.000000
0.941515 1.000000
0.942474 1.000000
0.943432 1.000000
0.944391 1.000000
0.945350 1.000000
0.946309 1.000000
0.947267 1.000000
0.948226 1.000000
0.949185 1.000000
0.950144 1.000000
0.951103 1.000000
0.952061 1.000000
0.953020 1.000000
0.953979 1.000000
0.954938 1.000000
0.955896 1.000000
0.956855 1.000000
0.957814 1.000000
0.958773 1.000000
0.959732 1.000000
0.960690 1.000000
0.961649 1.000000
0.962608 1.000000
0.963567 1.000000
0.964525 1.000000
0.965484 1.000000
0.966443 1.000000
0.967402 1.000000
0.968360 1.000000
0.969319 1.000000
0.970278 1.000000
0.971237 1.000000
0.972196 1.000000
0.973154 1.000000
0.974113 1.000000
0.975072 1.000000
0.976031 1.000000
0.976989 1.000000
0.977948 1.000000
0.978907 1.000000
0.979866 1.000000
0.980825 1.000000
0.981783 1.000000
0.982742 1.000000
0.983701 1.000000
0.984660 1.000000
0.985618 1.000000
0.987536 1.000000
0.988495 1.000000
0.989453 1.000000
0.990412 1.000000
0.991371 1.000000
0.992330 1.000000
0.993289 1.000000
0.994247 1.000000
0.995206 1.000000
0.996165 1.000000
0.997124 1.000000
0.998082 1.000000
0.999041 1.000000
1.000000 1.000000


==> figures/f3_roc_medical_natlm.dat <==
# f3_roc_medical_natlm.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 3: ROC of VALOR (no trust) on medical/poisonedrag_bb_natural, rung 'natlm' (lane tags ['e1natlmm', 'e1natlm', 'e1natlmc', 'e1natlmq']).
# Computed by evaluation.metrics.roc_points over the pooled per-document records of results/<tag>_medical_poisonedrag_bb_natural_*seed*.jsonl (fields is_poisoned, score); ties share one operating point.
# n_documents = 2000 pooled over seeds [11, 22, 33, 44, 55]
fpr tpr
0.000000 0.000000
0.000000 0.005525
0.000000 0.011050
0.000550 0.011050
0.001100 0.011050
0.001649 0.011050
0.002199 0.011050
0.002749 0.011050
0.002749 0.016575
0.002749 0.022099
0.003299 0.022099
0.003848 0.022099
0.004398 0.022099
0.005498 0.022099
0.006047 0.022099
0.008796 0.022099
0.009346 0.022099
0.009346 0.027624
0.009896 0.027624
0.012095 0.027624
0.012644 0.027624
0.014843 0.027624
0.015393 0.027624
0.017592 0.027624
0.018142 0.027624
0.018692 0.027624
0.019241 0.027624
0.019791 0.027624
0.020341 0.027624
0.020891 0.027624
0.021440 0.027624
0.024189 0.027624
0.024739 0.027624
0.027488 0.027624
0.028037 0.027624
0.028587 0.027624
0.028587 0.033149
0.029137 0.033149
0.029687 0.033149
0.030236 0.033149
0.032985 0.033149
0.033535 0.033149
0.034085 0.033149
0.036284 0.033149
0.036284 0.038674
0.036833 0.038674
0.037383 0.038674
0.037933 0.038674
0.038483 0.038674
0.039032 0.038674
0.039582 0.038674
0.041781 0.038674
0.044530 0.038674
0.045080 0.038674
0.045080 0.044199
0.045629 0.044199
0.046179 0.044199
0.046729 0.044199
0.047279 0.044199
0.050027 0.044199
0.050027 0.049724
0.052776 0.049724
0.053326 0.049724
0.055525 0.049724
0.056625 0.049724
0.057174 0.049724
0.057724 0.049724
0.058274 0.049724
0.058824 0.049724
0.059373 0.049724
0.059923 0.049724
0.060473 0.049724
0.061023 0.049724
0.061572 0.049724
0.062122 0.049724
0.062672 0.049724
0.064871 0.049724
0.065421 0.049724
0.065421 0.055249
0.065970 0.055249
0.066520 0.055249
0.067070 0.055249
0.067620 0.055249
0.068169 0.055249
0.068719 0.055249
0.069269 0.055249
0.070368 0.055249
0.071468 0.055249
0.072018 0.055249
0.072567 0.055249
0.073117 0.055249
0.073667 0.055249
0.074217 0.055249
0.075316 0.055249
0.075866 0.055249
0.076416 0.055249
0.076965 0.055249
0.078065 0.055249
0.078615 0.055249
0.079164 0.055249
0.079714 0.055249
0.080264 0.055249
0.080264 0.060773
0.082463 0.060773
0.083013 0.060773
0.083562 0.060773
0.084112 0.060773
0.084662 0.060773
0.085212 0.060773
0.085761 0.060773
0.086311 0.060773
0.086861 0.060773
0.089060 0.060773
0.089610 0.060773
0.090159 0.060773
0.090709 0.060773
0.091259 0.060773
0.094557 0.060773
0.096207 0.060773
0.096756 0.060773
0.097856 0.060773
0.098406 0.060773
0.098955 0.060773
0.099505 0.060773
0.101704 0.060773
0.102254 0.060773
0.102804 0.060773
0.102804 0.066298
0.103353 0.066298
0.103903 0.066298
0.104453 0.066298
0.105003 0.066298
0.108301 0.066298
0.109401 0.066298
0.109951 0.066298
0.110500 0.066298
0.111050 0.066298
0.111600 0.066298
0.111600 0.071823
0.112150 0.071823
0.114349 0.071823
0.117097 0.071823
0.117097 0.077348
0.117647 0.077348
0.120396 0.077348
0.120396 0.088398
0.120946 0.088398
0.123145 0.088398
0.123694 0.088398
0.124244 0.088398
0.125893 0.088398
0.128092 0.088398
0.128642 0.088398
0.129192 0.088398
0.129742 0.088398
0.130291 0.088398
0.130841 0.088398
0.131391 0.088398
0.131941 0.088398
0.133040 0.088398
0.133590 0.088398
0.134140 0.088398
0.134689 0.088398
0.135239 0.088398
0.137438 0.088398
0.137988 0.088398
0.140737 0.088398
0.143485 0.088398
0.145684 0.088398
0.146234 0.088398
0.146234 0.093923
0.148983 0.093923
0.148983 0.099448
0.151732 0.099448
0.151732 0.104972
0.152281 0.104972
0.152281 0.110497
0.152281 0.116022
0.152831 0.116022
0.153381 0.116022
0.153931 0.116022
0.156130 0.116022
0.156679 0.116022
0.156679 0.121547
0.157229 0.121547
0.157779 0.121547
0.158329 0.127072
0.158879 0.127072
0.159428 0.127072
0.159978 0.127072
0.160528 0.127072
0.161078 0.127072
0.161627 0.127072
0.161627 0.132597
0.162177 0.132597
0.163826 0.132597
0.164376 0.132597
0.164926 0.132597
0.164926 0.138122
0.165476 0.138122
0.166025 0.138122
0.166575 0.138122
0.167125 0.138122
0.169324 0.138122
0.169874 0.138122
0.170423 0.138122
0.170973 0.138122
0.171523 0.138122
0.171523 0.143646
0.172073 0.143646
0.172622 0.143646
0.173172 0.143646
0.173172 0.149171
0.175921 0.149171
0.176471 0.149171
0.179219 0.149171
0.179769 0.149171
0.180869 0.149171
0.181968 0.149171
0.182518 0.149171
0.182518 0.154696
0.183068 0.154696
0.183617 0.154696
0.184167 0.154696
0.184717 0.154696
0.184717 0.160221
0.185267 0.160221
0.185267 0.165746
0.186366 0.165746
0.189115 0.165746
0.189115 0.171271
0.190764 0.171271
0.191314 0.171271
0.191864 0.171271
0.194063 0.171271
0.194612 0.171271
0.195162 0.171271
0.195712 0.171271
0.196262 0.171271
0.197361 0.171271
0.197361 0.176796
0.197911 0.176796
0.198461 0.176796
0.199010 0.176796
0.199560 0.176796
0.202309 0.176796
0.204508 0.176796
0.205058 0.176796
0.207806 0.176796
0.208356 0.176796
0.210555 0.176796
0.213304 0.176796
0.213854 0.176796
0.213854 0.182320
0.213854 0.187845
0.215503 0.187845
0.216053 0.187845
0.218802 0.187845
0.221550 0.187845
0.224299 0.187845
0.225948 0.187845
0.228147 0.187845
0.228697 0.187845
0.228697 0.193370
0.228697 0.198895
0.229247 0.198895
0.229797 0.198895
0.229797 0.204420
0.230346 0.204420
0.230346 0.209945
0.230346 0.215470
0.230896 0.215470
0.231446 0.215470
0.231446 0.220994
0.231996 0.220994
0.232545 0.220994
0.233645 0.220994
0.234195 0.220994
0.234195 0.226519
0.234744 0.226519
0.235294 0.226519
0.235844 0.226519
0.236394 0.226519
0.236943 0.226519
0.236943 0.232044
0.238043 0.232044
0.238593 0.232044
0.238593 0.237569
0.239142 0.237569
0.240242 0.237569
0.240792 0.237569
0.243540 0.237569
0.244090 0.237569
0.244090 0.243094
0.244090 0.248619
0.245739 0.248619
0.248488 0.248619
0.250687 0.248619
0.251237 0.248619
0.251237 0.254144
0.253986 0.254144
0.256185 0.254144
0.258384 0.254144
0.259483 0.254144
0.261682 0.254144
0.262232 0.254144
0.262782 0.254144
0.263881 0.254144
0.264431 0.254144
0.266630 0.254144
0.267180 0.254144
0.267730 0.254144
0.268279 0.254144
0.268829 0.254144
0.268829 0.259669
0.271028 0.259669
0.271578 0.259669
0.272128 0.259669
0.274876 0.259669
0.274876 0.265193
0.275426 0.265193
0.275426 0.270718
0.275976 0.270718
0.278175 0.270718
0.278175 0.276243
0.278175 0.281768
0.278725 0.281768
0.278725 0.287293
0.279274 0.287293
0.279824 0.287293
0.280374 0.287293
0.280924 0.287293
0.280924 0.292818
0.281473 0.292818
0.281473 0.298343
0.282023 0.298343
0.282573 0.298343
0.283123 0.298343
0.283672 0.298343
0.284222 0.298343
0.286971 0.298343
0.286971 0.303867
0.286971 0.309392
0.287521 0.309392
0.288070 0.309392
0.288620 0.309392
0.289170 0.309392
0.289170 0.314917
0.289720 0.314917
0.289720 0.320442
0.289720 0.325967
0.290269 0.325967
0.290269 0.331492
0.290819 0.331492
0.291919 0.331492
0.291919 0.337017
0.294667 0.337017
0.295767 0.337017
0.296317 0.337017
0.297966 0.337017
0.298516 0.337017
0.299065 0.337017
0.299615 0.337017
0.300165 0.337017
0.300715 0.337017
0.301264 0.337017
0.301814 0.337017
0.302364 0.337017
0.302914 0.337017
0.303463 0.337017
0.304013 0.337017
0.304013 0.342541
0.304563 0.342541
0.305113 0.342541
0.305113 0.348066
0.305662 0.348066
0.306212 0.348066
0.306762 0.348066
0.309511 0.348066
0.310060 0.348066
0.310060 0.353591
0.310610 0.353591
0.311160 0.353591
0.311710 0.353591
0.312809 0.353591
0.313359 0.353591
0.313909 0.353591
0.314458 0.353591
0.315008 0.353591
0.315008 0.359116
0.315008 0.364641
0.315558 0.364641
0.317207 0.364641
0.317207 0.370166
0.317207 0.375691
0.317757 0.375691
0.319406 0.375691
0.322155 0.375691
0.322705 0.375691
0.322705 0.381215
0.323255 0.381215
0.323255 0.386740
0.323804 0.386740
0.324354 0.386740
0.324904 0.386740
0.324904 0.392265
0.324904 0.397790
0.325454 0.397790
0.325454 0.403315
0.325454 0.408840
0.326003 0.408840
0.326553 0.408840
0.326553 0.414365
0.328752 0.414365
0.329302 0.414365
0.329852 0.414365
0.332051 0.414365
0.332600 0.414365
0.333150 0.414365
0.333700 0.414365
0.335899 0.414365
0.336449 0.414365
0.336998 0.414365
0.337548 0.414365
0.338098 0.414365
0.338648 0.414365
0.339197 0.414365
0.339747 0.414365
0.340297 0.414365
0.340847 0.414365
0.341396 0.414365
0.341946 0.414365
0.342496 0.414365
0.343595 0.414365
0.345794 0.414365
0.345794 0.419890
0.347993 0.419890
0.350192 0.419890
0.352941 0.419890
0.352941 0.425414
0.352941 0.430939
0.352941 0.436464
0.353491 0.436464
0.354041 0.436464
0.356240 0.436464
0.356789 0.436464
0.357889 0.436464
0.358439 0.436464
0.358439 0.441989
0.359538 0.441989
0.359538 0.447514
0.360088 0.447514
0.360638 0.447514
0.361187 0.447514
0.362287 0.447514
0.362837 0.447514
0.363386 0.447514
0.363936 0.447514
0.364486 0.447514
0.365036 0.447514
0.365585 0.447514
0.366135 0.447514
0.367784 0.447514
0.368334 0.447514
0.368884 0.447514
0.369434 0.447514
0.369984 0.447514
0.370533 0.447514
0.370533 0.453039
0.371083 0.453039
0.371633 0.453039
0.372183 0.453039
0.372732 0.453039
0.375481 0.453039
0.377680 0.453039
0.379879 0.453039
0.380429 0.453039
0.380979 0.453039
0.383727 0.453039
0.384277 0.453039
0.384827 0.453039
0.385377 0.453039
0.387576 0.453039
0.388125 0.453039
0.388675 0.453039
0.389225 0.453039
0.389775 0.453039
0.390324 0.453039
0.390874 0.453039
0.390874 0.458564
0.391424 0.458564
0.391974 0.458564
0.392523 0.458564
0.394722 0.458564
0.395272 0.458564
0.397471 0.458564
0.398021 0.458564
0.398571 0.458564
0.399120 0.458564
0.399670 0.458564
0.400220 0.458564
0.400770 0.458564
0.402419 0.458564
0.402419 0.464088
0.402969 0.464088
0.405717 0.464088
0.406267 0.464088
0.406817 0.464088
0.409566 0.464088
0.410115 0.464088
0.410665 0.464088
0.411215 0.464088
0.411765 0.464088
0.412314 0.464088
0.412864 0.464088
0.413414 0.464088
0.413964 0.464088
0.415063 0.464088
0.415613 0.464088
0.416163 0.464088
0.416712 0.464088
0.418911 0.464088
0.419461 0.464088
0.420011 0.464088
0.420561 0.464088
0.420561 0.469613
0.420561 0.475138
0.423310 0.475138
0.423859 0.475138
0.424409 0.475138
0.424959 0.475138
0.427708 0.475138
0.428257 0.475138
0.428807 0.475138
0.429357 0.475138
0.429907 0.475138
0.430456 0.475138
0.431006 0.475138
0.431556 0.475138
0.432106 0.475138
0.434854 0.475138
0.437053 0.475138
0.437603 0.475138
0.438153 0.475138
0.438703 0.475138
0.439252 0.475138
0.439252 0.480663
0.439802 0.480663
0.440352 0.480663
0.440902 0.480663
0.441451 0.480663
0.443650 0.480663
0.444200 0.480663
0.444750 0.480663
0.444750 0.486188
0.445300 0.486188
0.445849 0.486188
0.447499 0.486188
0.448048 0.486188
0.448598 0.486188
0.449148 0.486188
0.449698 0.486188
0.450247 0.486188
0.450797 0.486188
0.451347 0.486188
0.451897 0.486188
0.452446 0.486188
0.453546 0.486188
0.455195 0.486188
0.455745 0.486188
0.458494 0.486188
0.459043 0.486188
0.459593 0.486188
0.460143 0.486188
0.460693 0.486188
0.461242 0.486188
0.461792 0.486188
0.462342 0.491713
0.465091 0.491713
0.465091 0.497238
0.465640 0.497238
0.466190 0.497238
0.466190 0.502762
0.468389 0.502762
0.468939 0.502762
0.469489 0.502762
0.469489 0.508287
0.470038 0.508287
0.471688 0.508287
0.472787 0.508287
0.475536 0.508287
0.476086 0.508287
0.477735 0.508287
0.478285 0.508287
0.478835 0.508287
0.479384 0.508287
0.481034 0.508287
0.481034 0.513812
0.481034 0.519337
0.481034 0.524862
0.481583 0.524862
0.482133 0.524862
0.482683 0.524862
0.483233 0.524862
0.483782 0.524862
0.484332 0.524862
0.484882 0.524862
0.487631 0.524862
0.488180 0.524862
0.488730 0.524862
0.489280 0.524862
0.489830 0.524862
0.490379 0.524862
0.490929 0.524862
0.491479 0.524862
0.492029 0.524862
0.492578 0.524862
0.493678 0.524862
0.493678 0.530387
0.494228 0.530387
0.496427 0.530387
0.498626 0.530387
0.499175 0.530387
0.499175 0.535912
0.500275 0.535912
0.500825 0.535912
0.501374 0.535912
0.501924 0.535912
0.502474 0.535912
0.503024 0.535912
0.503024 0.541436
0.503573 0.541436
0.504123 0.541436
0.504673 0.541436
0.505223 0.541436
0.505772 0.541436
0.506322 0.541436
0.506872 0.541436
0.507422 0.541436
0.507971 0.541436
0.508521 0.541436
0.509071 0.541436
0.510170 0.541436
0.512919 0.541436
0.513469 0.541436
0.513469 0.546961
0.514019 0.546961
0.514568 0.546961
0.515118 0.546961
0.515118 0.552486
0.515668 0.552486
0.516218 0.552486
0.518966 0.552486
0.519516 0.552486
0.520066 0.552486
0.520066 0.558011
0.520616 0.558011
0.521165 0.558011
0.521715 0.558011
0.522265 0.558011
0.524464 0.558011
0.525014 0.558011
0.526113 0.558011
0.526663 0.558011
0.527213 0.558011
0.527763 0.558011
0.528312 0.558011
0.528862 0.558011
0.529962 0.558011
0.530511 0.558011
0.531061 0.558011
0.531061 0.563536
0.531611 0.563536
0.533260 0.563536
0.534360 0.563536
0.534909 0.563536
0.535459 0.563536
0.536009 0.563536
0.536009 0.569061
0.536559 0.569061
0.537658 0.569061
0.537658 0.574586
0.538208 0.574586
0.540957 0.574586
0.541506 0.574586
0.542056 0.574586
0.542606 0.574586
0.543705 0.574586
0.544255 0.574586
0.544805 0.574586
0.546454 0.574586
0.548103 0.574586
0.548653 0.574586
0.549203 0.574586
0.549753 0.574586
0.552501 0.574586
0.554700 0.574586
0.554700 0.580110
0.555800 0.580110
0.556350 0.580110
0.556899 0.580110
0.557449 0.580110
0.557999 0.580110
0.558549 0.580110
0.559098 0.580110
0.559648 0.580110
0.560748 0.580110
0.561297 0.580110
0.562947 0.580110
0.563496 0.580110
0.563496 0.585635
0.566245 0.585635
0.566795 0.585635
0.566795 0.591160
0.569544 0.591160
0.570093 0.591160
0.570643 0.591160
0.571193 0.591160
0.571743 0.591160
0.571743 0.596685
0.572292 0.596685
0.572292 0.602210
0.573392 0.602210
0.573942 0.602210
0.574491 0.602210
0.575041 0.602210
0.575591 0.602210
0.576141 0.602210
0.577240 0.602210
0.577790 0.602210
0.578340 0.602210
0.579439 0.602210
0.579989 0.602210
0.579989 0.607735
0.580539 0.607735
0.581089 0.607735
0.581638 0.607735
0.583837 0.607735
0.583837 0.613260
0.584387 0.613260
0.587136 0.613260
0.587686 0.613260
0.587686 0.618785
0.588235 0.618785
0.588785 0.618785
0.589335 0.618785
0.589885 0.618785
0.590434 0.618785
0.590984 0.618785
0.591534 0.618785
0.594283 0.618785
0.594832 0.618785
0.597031 0.618785
0.597581 0.618785
0.599230 0.618785
0.600880 0.618785
0.601429 0.618785
0.601429 0.624309
0.601979 0.624309
0.604728 0.624309
0.605278 0.624309
0.607477 0.624309
0.608026 0.624309
0.608576 0.624309
0.610775 0.624309
0.612424 0.624309
0.614623 0.624309
0.615173 0.624309
0.615723 0.624309
0.616273 0.624309
0.616822 0.624309
0.617922 0.624309
0.618472 0.624309
0.619021 0.624309
0.619571 0.624309
0.620121 0.624309
0.620671 0.624309
0.622870 0.624309
0.623419 0.624309
0.623969 0.624309
0.623969 0.629834
0.625069 0.629834
0.625618 0.629834
0.626168 0.629834
0.626718 0.629834
0.627268 0.629834
0.627817 0.629834
0.628367 0.629834
0.628917 0.629834
0.630566 0.629834
0.631116 0.629834
0.631666 0.629834
0.633865 0.629834
0.634415 0.629834
0.634964 0.629834
0.635514 0.629834
0.636064 0.629834
0.636614 0.629834
0.637163 0.629834
0.637713 0.629834
0.638263 0.629834
0.638263 0.635359
0.638813 0.635359
0.638813 0.640884
0.639362 0.640884
0.639912 0.640884
0.640462 0.640884
0.641012 0.640884
0.641561 0.640884
0.642111 0.640884
0.642661 0.640884
0.643211 0.640884
0.645410 0.640884
0.646509 0.640884
0.646509 0.646409
0.647059 0.646409
0.649258 0.646409
0.650907 0.646409
0.651457 0.646409
0.652007 0.646409
0.653656 0.646409
0.654206 0.646409
0.654755 0.646409
0.655305 0.646409
0.655855 0.646409
0.655855 0.651934
0.655855 0.657459
0.656954 0.657459
0.657504 0.657459
0.659153 0.657459
0.659703 0.657459
0.660253 0.657459
0.660803 0.657459
0.662452 0.657459
0.663002 0.657459
0.663002 0.662983
0.663551 0.668508
0.664101 0.668508
0.664651 0.668508
0.665201 0.668508
0.665750 0.668508
0.668499 0.668508
0.669049 0.668508
0.669599 0.668508
0.670148 0.668508
0.670698 0.668508
0.671248 0.668508
0.671798 0.668508
0.672347 0.668508
0.675096 0.668508
0.675646 0.668508
0.675646 0.674033
0.676196 0.674033
0.676745 0.674033
0.677295 0.674033
0.677295 0.679558
0.677845 0.679558
0.679494 0.679558
0.680044 0.679558
0.680594 0.679558
0.681143 0.679558
0.681693 0.679558
0.682243 0.679558
0.682793 0.679558
0.683342 0.679558
0.683892 0.679558
0.684442 0.679558
0.684992 0.685083
0.686641 0.685083
0.687191 0.685083
0.687741 0.685083
0.689940 0.685083
0.690489 0.685083
0.691039 0.685083
0.691039 0.690608
0.691589 0.690608
0.692139 0.690608
0.692688 0.690608
0.693788 0.690608
0.695987 0.690608
0.695987 0.696133
0.696537 0.696133
0.699285 0.696133
0.699835 0.696133
0.700935 0.696133
0.701484 0.696133
0.702034 0.696133
0.702584 0.696133
0.703134 0.696133
0.703683 0.696133
0.704233 0.696133
0.704783 0.696133
0.705333 0.696133
0.705882 0.696133
0.707532 0.696133
0.708631 0.696133
0.709181 0.696133
0.709731 0.696133
0.710280 0.696133
0.711380 0.696133
0.711380 0.701657
0.711930 0.701657
0.714129 0.701657
0.714678 0.701657
0.715778 0.701657
0.718527 0.701657
0.719076 0.701657
0.719626 0.701657
0.721825 0.701657
0.722925 0.701657
0.723474 0.701657
0.724024 0.701657
0.724574 0.701657
0.725124 0.701657
0.725673 0.701657
0.727872 0.701657
0.728422 0.701657
0.728972 0.701657
0.729522 0.701657
0.730071 0.701657
0.730621 0.701657
0.731171 0.701657
0.733370 0.701657
0.733920 0.701657
0.734469 0.701657
0.735019 0.701657
0.735019 0.707182
0.735569 0.707182
0.736119 0.707182
0.736119 0.712707
0.738318 0.712707
0.739967 0.712707
0.742716 0.712707
0.744915 0.712707
0.746564 0.712707
0.747114 0.712707
0.747664 0.712707
0.747664 0.718232
0.748213 0.718232
0.748763 0.718232
0.749863 0.718232
0.752062 0.718232
0.752062 0.723757
0.752611 0.723757
0.752611 0.729282
0.753161 0.729282
0.753711 0.729282
0.754261 0.729282
0.754810 0.734807
0.755360 0.734807
0.755910 0.734807
0.756460 0.734807
0.757009 0.734807
0.757559 0.734807
0.758109 0.734807
0.758659 0.734807
0.759208 0.734807
0.759758 0.734807
0.760308 0.734807
0.760858 0.734807
0.761407 0.734807
0.761957 0.734807
0.761957 0.740331
0.762507 0.740331
0.763057 0.740331
0.763606 0.740331
0.764156 0.740331
0.766905 0.740331
0.767455 0.740331
0.769654 0.740331
0.771303 0.740331
0.772952 0.740331
0.773502 0.740331
0.776251 0.740331
0.776800 0.740331
0.778999 0.740331
0.781198 0.740331
0.783397 0.740331
0.783947 0.740331
0.784497 0.740331
0.785047 0.740331
0.785596 0.740331
0.788345 0.740331
0.788895 0.740331
0.788895 0.745856
0.788895 0.751381
0.791094 0.751381
0.791644 0.751381
0.791644 0.756906
0.792743 0.756906
0.793293 0.756906
0.795492 0.756906
0.796042 0.756906
0.796042 0.762431
0.796592 0.762431
0.797141 0.762431
0.797691 0.762431
0.797691 0.767956
0.799340 0.767956
0.800990 0.767956
0.801539 0.767956
0.801539 0.773481
0.802089 0.773481
0.802639 0.773481
0.802639 0.779006
0.805388 0.784530
0.805937 0.784530
0.808136 0.784530
0.808686 0.784530
0.809236 0.784530
0.809786 0.784530
0.809786 0.790055
0.811985 0.790055
0.812534 0.790055
0.813084 0.790055
0.813634 0.795580
0.813634 0.801105
0.814184 0.806630
0.814184 0.812155
0.814733 0.812155
0.815283 0.812155
0.815833 0.812155
0.818032 0.812155
0.818582 0.812155
0.819131 0.812155
0.820781 0.812155
0.821330 0.812155
0.821880 0.812155
0.822430 0.812155
0.822980 0.812155
0.823529 0.812155
0.823529 0.817680
0.824079 0.817680
0.824629 0.817680
0.825728 0.817680
0.826278 0.817680
0.828477 0.817680
0.829027 0.817680
0.829027 0.823204
0.829577 0.823204
0.831226 0.823204
0.833425 0.823204
0.833975 0.823204
0.834524 0.823204
0.835074 0.823204
0.835624 0.823204
0.837823 0.823204
0.838373 0.823204
0.838922 0.823204
0.841121 0.823204
0.841671 0.823204
0.842221 0.823204
0.842771 0.823204
0.843321 0.823204
0.843870 0.823204
0.844420 0.823204
0.844970 0.823204
0.845520 0.823204
0.846069 0.823204
0.848268 0.823204
0.848268 0.828729
0.848268 0.834254
0.849918 0.834254
0.849918 0.839779
0.849918 0.845304
0.851567 0.845304
0.852117 0.845304
0.853216 0.845304
0.853766 0.845304
0.855415 0.845304
0.855965 0.845304
0.857614 0.845304
0.858164 0.845304
0.858164 0.850829
0.858714 0.850829
0.859263 0.850829
0.859813 0.850829
0.860363 0.850829
0.860913 0.850829
0.861462 0.850829
0.862012 0.850829
0.862562 0.850829
0.863112 0.850829
0.863661 0.850829
0.865860 0.850829
0.866410 0.850829
0.866960 0.850829
0.867510 0.850829
0.867510 0.856354
0.868059 0.856354
0.868609 0.856354
0.869159 0.856354
0.870258 0.856354
0.870808 0.856354
0.871358 0.856354
0.872457 0.856354
0.872457 0.861878
0.875206 0.861878
0.875756 0.861878
0.877405 0.861878
0.877405 0.867403
0.877955 0.867403
0.880704 0.867403
0.881253 0.867403
0.882353 0.867403
0.883452 0.867403
0.885651 0.867403
0.886751 0.867403
0.887301 0.867403
0.887850 0.867403
0.888400 0.867403
0.888950 0.867403
0.889500 0.867403
0.890049 0.867403
0.892248 0.867403
0.892798 0.867403
0.893348 0.867403
0.893898 0.867403
0.894447 0.867403
0.894997 0.867403
0.894997 0.872928
0.895547 0.872928
0.895547 0.878453
0.897196 0.878453
0.897746 0.878453
0.898296 0.878453
0.898846 0.878453
0.899395 0.878453
0.899945 0.878453
0.899945 0.883978
0.900495 0.883978
0.901045 0.889503
0.901594 0.889503
0.902694 0.889503
0.903244 0.889503
0.903793 0.889503
0.904343 0.889503
0.904893 0.889503
0.905443 0.889503
0.905443 0.895028
0.905992 0.895028
0.906542 0.895028
0.907092 0.895028
0.907642 0.895028
0.908191 0.895028
0.908741 0.895028
0.910390 0.895028
0.913689 0.895028
0.913689 0.900552
0.914239 0.900552
0.915888 0.900552
0.916438 0.900552
0.916987 0.906077
0.917537 0.906077
0.918087 0.906077
0.920836 0.906077
0.921385 0.906077
0.921935 0.906077
0.921935 0.911602
0.924684 0.911602
0.925234 0.911602
0.925234 0.917127
0.926883 0.917127
0.926883 0.922652
0.927433 0.922652
0.927982 0.922652
0.928532 0.922652
0.929082 0.922652
0.929632 0.922652
0.930181 0.922652
0.930731 0.922652
0.931281 0.922652
0.931831 0.922652
0.932380 0.922652
0.934030 0.922652
0.934579 0.922652
0.935129 0.922652
0.937328 0.922652
0.937878 0.922652
0.938428 0.922652
0.938977 0.922652
0.939527 0.922652
0.941726 0.922652
0.943925 0.922652
0.945574 0.922652
0.946124 0.922652
0.946674 0.922652
0.946674 0.928177
0.947224 0.928177
0.947774 0.928177
0.948323 0.928177
0.948873 0.928177
0.949423 0.928177
0.949973 0.928177
0.950522 0.928177
0.950522 0.933702
0.951072 0.933702
0.951622 0.933702
0.951622 0.939227
0.951622 0.944751
0.952172 0.944751
0.954371 0.944751
0.954371 0.950276
0.954920 0.950276
0.954920 0.955801
0.955470 0.955801
0.956020 0.955801
0.956570 0.955801
0.957119 0.955801
0.957669 0.955801
0.957669 0.961326
0.958219 0.961326
0.958769 0.961326
0.959318 0.961326
0.959868 0.961326
0.960418 0.961326
0.960968 0.961326
0.961517 0.961326
0.962067 0.961326
0.962617 0.961326
0.963167 0.961326
0.964816 0.961326
0.966465 0.961326
0.967015 0.961326
0.967565 0.961326
0.968114 0.961326
0.968664 0.961326
0.969214 0.961326
0.969764 0.961326
0.969764 0.966851
0.969764 0.972376
0.970313 0.972376
0.970313 0.977901
0.970863 0.977901
0.971413 0.977901
0.971963 0.977901
0.972512 0.977901
0.974162 0.977901
0.974711 0.977901
0.975261 0.977901
0.976910 0.977901
0.977460 0.977901
0.978010 0.977901
0.978560 0.977901
0.979109 0.977901
0.979659 0.977901
0.980209 0.977901
0.980759 0.977901
0.981308 0.977901
0.981858 0.977901
0.982408 0.977901
0.982958 0.977901
0.983507 0.977901
0.985157 0.977901
0.985706 0.977901
0.985706 0.983425
0.986256 0.983425
0.986256 0.988950
0.986806 0.988950
0.986806 0.994475
0.987356 0.994475
0.987905 0.994475
0.988455 0.994475
0.989005 0.994475
0.989555 0.994475
0.990104 0.994475
0.990654 0.994475
0.991204 0.994475
0.991754 0.994475
0.991754 1.000000
0.992303 1.000000
0.992853 1.000000
0.993403 1.000000
0.995052 1.000000
0.995602 1.000000
0.997251 1.000000
0.997801 1.000000
0.998351 1.000000
0.998900 1.000000
0.999450 1.000000
1.000000 1.000000


==> figures/f3_roc_medical_template.dat <==
# f3_roc_medical_template.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 3: ROC of VALOR (no trust) on medical/poisonedrag_bb, rung 'template' (lane tags ['e1', 'e1a', 'e1c', 'e1q']).
# Computed by evaluation.metrics.roc_points over the pooled per-document records of results/<tag>_medical_poisonedrag_bb_*seed*.jsonl (fields is_poisoned, score); ties share one operating point.
# n_documents = 2000 pooled over seeds [11, 22, 33, 44, 55]
fpr tpr
0.000000 0.000000
0.000000 0.001000
0.000000 0.003000
0.000000 0.004000
0.000000 0.005000
0.000000 0.007000
0.000000 0.008000
0.000000 0.010000
0.000000 0.012000
0.000000 0.013000
0.000000 0.014000
0.000000 0.015000
0.000000 0.017000
0.000000 0.018000
0.000000 0.019000
0.000000 0.020000
0.000000 0.021000
0.000000 0.022000
0.000000 0.023000
0.000000 0.025000
0.000000 0.026000
0.000000 0.027000
0.000000 0.029000
0.000000 0.031000
0.000000 0.033000
0.000000 0.035000
0.000000 0.036000
0.000000 0.037000
0.000000 0.038000
0.000000 0.040000
0.000000 0.042000
0.000000 0.043000
0.000000 0.044000
0.000000 0.045000
0.000000 0.046000
0.000000 0.047000
0.000000 0.048000
0.000000 0.050000
0.000000 0.051000
0.000000 0.052000
0.000000 0.053000
0.000000 0.057000
0.000000 0.058000
0.000000 0.059000
0.000000 0.060000
0.000000 0.061000
0.000000 0.063000
0.000000 0.064000
0.000000 0.065000
0.000000 0.066000
0.000000 0.068000
0.000000 0.070000
0.000000 0.071000
0.000000 0.073000
0.000000 0.074000
0.000000 0.075000
0.000000 0.076000
0.000000 0.079000
0.000000 0.080000
0.000000 0.081000
0.000000 0.083000
0.000000 0.085000
0.000000 0.087000
0.000000 0.088000
0.000000 0.089000
0.000000 0.091000
0.000000 0.092000
0.000000 0.093000
0.000000 0.095000
0.000000 0.096000
0.000000 0.097000
0.000000 0.098000
0.000000 0.100000
0.000000 0.103000
0.000000 0.105000
0.000000 0.106000
0.000000 0.108000
0.000000 0.110000
0.000000 0.111000
0.000000 0.113000
0.000000 0.114000
0.000000 0.115000
0.000000 0.117000
0.000000 0.119000
0.000000 0.120000
0.000000 0.122000
0.000000 0.123000
0.000000 0.125000
0.000000 0.126000
0.000000 0.127000
0.000000 0.128000
0.000000 0.129000
0.000000 0.132000
0.000000 0.133000
0.000000 0.137000
0.000000 0.138000
0.000000 0.140000
0.000000 0.141000
0.000000 0.142000
0.000000 0.143000
0.000000 0.144000
0.000000 0.145000
0.000000 0.146000
0.000000 0.148000
0.000000 0.150000
0.000000 0.151000
0.000000 0.152000
0.000000 0.154000
0.000000 0.156000
0.000000 0.157000
0.000000 0.158000
0.000000 0.161000
0.000000 0.162000
0.000000 0.163000
0.000000 0.164000
0.000000 0.165000
0.000000 0.168000
0.000000 0.170000
0.000000 0.171000
0.000000 0.172000
0.000000 0.174000
0.000000 0.176000
0.000000 0.177000
0.000000 0.178000
0.000000 0.179000
0.000000 0.180000
0.000000 0.183000
0.000000 0.185000
0.000000 0.186000
0.000000 0.187000
0.000000 0.188000
0.000000 0.190000
0.000000 0.191000
0.000000 0.192000
0.000000 0.193000
0.000000 0.194000
0.000000 0.195000
0.000000 0.197000
0.000000 0.198000
0.000000 0.199000
0.000000 0.200000
0.000000 0.204000
0.000000 0.205000
0.000000 0.206000
0.000000 0.207000
0.000000 0.208000
0.000000 0.209000
0.000000 0.210000
0.000000 0.212000
0.000000 0.213000
0.000000 0.214000
0.000000 0.216000
0.000000 0.218000
0.000000 0.221000
0.000000 0.222000
0.000000 0.224000
0.000000 0.226000
0.000000 0.228000
0.000000 0.229000
0.000000 0.230000
0.000000 0.231000
0.000000 0.232000
0.000000 0.233000
0.000000 0.234000
0.000000 0.235000
0.000000 0.237000
0.000000 0.239000
0.000000 0.241000
0.000000 0.242000
0.000000 0.243000
0.000000 0.245000
0.000000 0.246000
0.000000 0.247000
0.000000 0.249000
0.000000 0.251000
0.000000 0.253000
0.000000 0.255000
0.000000 0.258000
0.000000 0.259000
0.000000 0.261000
0.000000 0.262000
0.000000 0.265000
0.000000 0.267000
0.000000 0.270000
0.000000 0.272000
0.000000 0.274000
0.000000 0.275000
0.000000 0.278000
0.000000 0.279000
0.000000 0.280000
0.000000 0.282000
0.000000 0.283000
0.000000 0.284000
0.000000 0.286000
0.000000 0.288000
0.000000 0.289000
0.000000 0.290000
0.000000 0.291000
0.000000 0.292000
0.000000 0.295000
0.000000 0.296000
0.000000 0.297000
0.000000 0.299000
0.000000 0.300000
0.000000 0.302000
0.000000 0.304000
0.000000 0.306000
0.000000 0.307000
0.000000 0.308000
0.000000 0.310000
0.000000 0.311000
0.000000 0.313000
0.000000 0.314000
0.000000 0.315000
0.000000 0.317000
0.000000 0.318000
0.000000 0.319000
0.000000 0.320000
0.000000 0.321000
0.000000 0.323000
0.000000 0.325000
0.000000 0.326000
0.000000 0.327000
0.000000 0.329000
0.000000 0.332000
0.000000 0.334000
0.000000 0.337000
0.000000 0.338000
0.000000 0.339000
0.000000 0.340000
0.000000 0.342000
0.000000 0.344000
0.000000 0.346000
0.000000 0.347000
0.000000 0.348000
0.000000 0.350000
0.000000 0.351000
0.000000 0.352000
0.000000 0.355000
0.000000 0.357000
0.000000 0.358000
0.000000 0.359000
0.000000 0.360000
0.000000 0.361000
0.000000 0.363000
0.000000 0.365000
0.000000 0.367000
0.000000 0.369000
0.000000 0.370000
0.000000 0.371000
0.000000 0.372000
0.000000 0.374000
0.000000 0.376000
0.000000 0.378000
0.000000 0.379000
0.000000 0.382000
0.000000 0.383000
0.000000 0.384000
0.000000 0.386000
0.000000 0.387000
0.000000 0.389000
0.000000 0.390000
0.000000 0.392000
0.000000 0.393000
0.000000 0.396000
0.000000 0.397000
0.000000 0.398000
0.000000 0.399000
0.000000 0.401000
0.000000 0.403000
0.000000 0.404000
0.000000 0.405000
0.000000 0.406000
0.000000 0.408000
0.000000 0.410000
0.000000 0.411000
0.000000 0.412000
0.000000 0.414000
0.000000 0.415000
0.000000 0.417000
0.000000 0.419000
0.000000 0.420000
0.000000 0.423000
0.000000 0.424000
0.000000 0.425000
0.000000 0.426000
0.000000 0.427000
0.000000 0.428000
0.000000 0.429000
0.000000 0.430000
0.000000 0.431000
0.000000 0.433000
0.000000 0.435000
0.000000 0.436000
0.000000 0.437000
0.000000 0.438000
0.000000 0.440000
0.000000 0.441000
0.000000 0.442000
0.000000 0.444000
0.000000 0.445000
0.000000 0.446000
0.000000 0.447000
0.000000 0.448000
0.000000 0.450000
0.000000 0.452000
0.000000 0.453000
0.000000 0.454000
0.000000 0.456000
0.000000 0.458000
0.000000 0.459000
0.000000 0.460000
0.000000 0.461000
0.000000 0.462000
0.000000 0.463000
0.000000 0.464000
0.000000 0.465000
0.000000 0.467000
0.000000 0.470000
0.000000 0.472000
0.000000 0.473000
0.000000 0.474000
0.000000 0.475000
0.000000 0.476000
0.000000 0.477000
0.000000 0.479000
0.000000 0.480000
0.000000 0.481000
0.000000 0.483000
0.000000 0.484000
0.000000 0.486000
0.000000 0.487000
0.000000 0.488000
0.000000 0.489000
0.000000 0.490000
0.000000 0.491000
0.000000 0.492000
0.000000 0.493000
0.000000 0.494000
0.000000 0.496000
0.000000 0.497000
0.000000 0.499000
0.000000 0.500000
0.000000 0.503000
0.000000 0.504000
0.000000 0.506000
0.000000 0.507000
0.000000 0.508000
0.000000 0.509000
0.000000 0.510000
0.000000 0.512000
0.000000 0.513000
0.000000 0.514000
0.000000 0.515000
0.000000 0.516000
0.000000 0.517000
0.000000 0.519000
0.000000 0.520000
0.000000 0.521000
0.000000 0.523000
0.000000 0.524000
0.000000 0.525000
0.000000 0.526000
0.000000 0.527000
0.000000 0.528000
0.000000 0.529000
0.000000 0.530000
0.000000 0.531000
0.000000 0.532000
0.000000 0.534000
0.000000 0.536000
0.000000 0.537000
0.000000 0.539000
0.000000 0.540000
0.000000 0.541000
0.000000 0.544000
0.000000 0.545000
0.000000 0.547000
0.000000 0.549000
0.000000 0.550000
0.000000 0.553000
0.000000 0.554000
0.000000 0.555000
0.000000 0.556000
0.000000 0.557000
0.000000 0.559000
0.000000 0.561000
0.000000 0.562000
0.000000 0.564000
0.000000 0.565000
0.000000 0.566000
0.000000 0.567000
0.000000 0.568000
0.000000 0.569000
0.000000 0.570000
0.000000 0.571000
0.000000 0.572000
0.000000 0.574000
0.000000 0.575000
0.000000 0.577000
0.000000 0.578000
0.000000 0.580000
0.000000 0.582000
0.000000 0.584000
0.000000 0.586000
0.000000 0.590000
0.000000 0.591000
0.000000 0.592000
0.000000 0.593000
0.000000 0.595000
0.000000 0.596000
0.000000 0.597000
0.000000 0.598000
0.000000 0.599000
0.000000 0.601000
0.000000 0.603000
0.000000 0.604000
0.000000 0.605000
0.000000 0.606000
0.000000 0.607000
0.000000 0.608000
0.000000 0.609000
0.000000 0.610000
0.000000 0.612000
0.000000 0.613000
0.000000 0.616000
0.000000 0.617000
0.000000 0.618000
0.000000 0.619000
0.000000 0.620000
0.000000 0.621000
0.000000 0.623000
0.000000 0.624000
0.000000 0.626000
0.000000 0.627000
0.000000 0.629000
0.000000 0.630000
0.000000 0.631000
0.000000 0.632000
0.000000 0.634000
0.000000 0.635000
0.000000 0.636000
0.000000 0.637000
0.000000 0.640000
0.000000 0.642000
0.000000 0.644000
0.000000 0.645000
0.000000 0.646000
0.000000 0.648000
0.000000 0.649000
0.000000 0.650000
0.000000 0.652000
0.000000 0.653000
0.000000 0.654000
0.000000 0.656000
0.000000 0.658000
0.000000 0.659000
0.000000 0.660000
0.000000 0.661000
0.000000 0.663000
0.000000 0.664000
0.000000 0.666000
0.000000 0.669000
0.000000 0.670000
0.000000 0.671000
0.000000 0.672000
0.000000 0.673000
0.000000 0.675000
0.000000 0.676000
0.000000 0.677000
0.000000 0.680000
0.000000 0.681000
0.000000 0.682000
0.000000 0.684000
0.000000 0.685000
0.000000 0.686000
0.000000 0.687000
0.000000 0.689000
0.000000 0.690000
0.000000 0.691000
0.000000 0.692000
0.000000 0.693000
0.000000 0.694000
0.000000 0.695000
0.000000 0.697000
0.000000 0.698000
0.000000 0.699000
0.000000 0.700000
0.000000 0.701000
0.000000 0.702000
0.000000 0.704000
0.000000 0.706000
0.000000 0.707000
0.000000 0.710000
0.000000 0.712000
0.000000 0.714000
0.000000 0.715000
0.000000 0.717000
0.000000 0.719000
0.000000 0.720000
0.000000 0.721000
0.000000 0.722000
0.000000 0.723000
0.000000 0.725000
0.000000 0.727000
0.000000 0.728000
0.000000 0.729000
0.000000 0.730000
0.000000 0.731000
0.000000 0.732000
0.000000 0.734000
0.000000 0.735000
0.000000 0.736000
0.000000 0.737000
0.000000 0.738000
0.000000 0.739000
0.000000 0.740000
0.000000 0.741000
0.000000 0.742000
0.000000 0.744000
0.000000 0.745000
0.000000 0.747000
0.000000 0.749000
0.000000 0.751000
0.000000 0.753000
0.000000 0.754000
0.000000 0.755000
0.000000 0.756000
0.000000 0.758000
0.000000 0.759000
0.000000 0.760000
0.000000 0.762000
0.000000 0.763000
0.000000 0.765000
0.000000 0.766000
0.000000 0.767000
0.000000 0.768000
0.000000 0.769000
0.000000 0.770000
0.000000 0.772000
0.000000 0.773000
0.000000 0.775000
0.000000 0.777000
0.000000 0.779000
0.000000 0.781000
0.000000 0.782000
0.000000 0.783000
0.000000 0.784000
0.000000 0.785000
0.000000 0.787000
0.000000 0.789000
0.000000 0.790000
0.000000 0.791000
0.000000 0.792000
0.000000 0.793000
0.000000 0.795000
0.000000 0.798000
0.000000 0.799000
0.000000 0.800000
0.000000 0.803000
0.000000 0.805000
0.000000 0.806000
0.000000 0.807000
0.000000 0.808000
0.000000 0.811000
0.000000 0.812000
0.000000 0.813000
0.000000 0.814000
0.000000 0.815000
0.000000 0.816000
0.000000 0.817000
0.000000 0.818000
0.000000 0.819000
0.000000 0.821000
0.000000 0.822000
0.000000 0.823000
0.000000 0.824000
0.000000 0.826000
0.000000 0.828000
0.000000 0.830000
0.000000 0.831000
0.000000 0.832000
0.000000 0.833000
0.000000 0.835000
0.000000 0.837000
0.000000 0.838000
0.000000 0.841000
0.000000 0.843000
0.000000 0.845000
0.000000 0.848000
0.000000 0.849000
0.000000 0.851000
0.000000 0.852000
0.000000 0.854000
0.000000 0.856000
0.000000 0.857000
0.000000 0.859000
0.000000 0.860000
0.000000 0.861000
0.000000 0.863000
0.000000 0.864000
0.000000 0.865000
0.000000 0.866000
0.000000 0.868000
0.000000 0.870000
0.000000 0.871000
0.000000 0.873000
0.000000 0.874000
0.000000 0.875000
0.000000 0.876000
0.000000 0.878000
0.000000 0.879000
0.000000 0.881000
0.000000 0.882000
0.000000 0.885000
0.000000 0.886000
0.000000 0.887000
0.000000 0.889000
0.000000 0.891000
0.000000 0.894000
0.000000 0.896000
0.000000 0.897000
0.000000 0.899000
0.000000 0.901000
0.000000 0.903000
0.000000 0.906000
0.000000 0.907000
0.000000 0.909000
0.000000 0.911000
0.000000 0.912000
0.000000 0.913000
0.000000 0.915000
0.000000 0.916000
0.000000 0.918000
0.000000 0.919000
0.000000 0.920000
0.000000 0.921000
0.000000 0.923000
0.000000 0.925000
0.000000 0.926000
0.000000 0.928000
0.000000 0.930000
0.000000 0.933000
0.000000 0.934000
0.000000 0.935000
0.000000 0.937000
0.000000 0.939000
0.000000 0.940000
0.000000 0.942000
0.000000 0.944000
0.000000 0.945000
0.000000 0.946000
0.000000 0.948000
0.000000 0.949000
0.000000 0.950000
0.000000 0.952000
0.000000 0.953000
0.000000 0.954000
0.000000 0.956000
0.000000 0.957000
0.000000 0.959000
0.000000 0.960000
0.000000 0.962000
0.000000 0.963000
0.000000 0.964000
0.000000 0.965000
0.000000 0.967000
0.000000 0.968000
0.000000 0.969000
0.000000 0.971000
0.000000 0.973000
0.000000 0.974000
0.000000 0.975000
0.000000 0.977000
0.000000 0.978000
0.000000 0.981000
0.000000 0.982000
0.000000 0.983000
0.000000 0.985000
0.000000 0.986000
0.000000 0.989000
0.000000 0.990000
0.000000 0.993000
0.000000 0.994000
0.000000 0.995000
0.000000 0.996000
0.000000 0.997000
0.000000 0.999000
0.000000 1.000000
0.002000 1.000000
0.003000 1.000000
0.005000 1.000000
0.006000 1.000000
0.007000 1.000000
0.010000 1.000000
0.011000 1.000000
0.013000 1.000000
0.015000 1.000000
0.016000 1.000000
0.017000 1.000000
0.018000 1.000000
0.020000 1.000000
0.021000 1.000000
0.022000 1.000000
0.024000 1.000000
0.025000 1.000000
0.027000 1.000000
0.028000 1.000000
0.030000 1.000000
0.032000 1.000000
0.033000 1.000000
0.034000 1.000000
0.035000 1.000000
0.036000 1.000000
0.037000 1.000000
0.038000 1.000000
0.039000 1.000000
0.041000 1.000000
0.043000 1.000000
0.045000 1.000000
0.046000 1.000000
0.048000 1.000000
0.049000 1.000000
0.050000 1.000000
0.052000 1.000000
0.054000 1.000000
0.055000 1.000000
0.056000 1.000000
0.057000 1.000000
0.059000 1.000000
0.060000 1.000000
0.061000 1.000000
0.063000 1.000000
0.065000 1.000000
0.067000 1.000000
0.068000 1.000000
0.070000 1.000000
0.071000 1.000000
0.072000 1.000000
0.073000 1.000000
0.075000 1.000000
0.076000 1.000000
0.077000 1.000000
0.078000 1.000000
0.080000 1.000000
0.081000 1.000000
0.082000 1.000000
0.083000 1.000000
0.085000 1.000000
0.087000 1.000000
0.089000 1.000000
0.090000 1.000000
0.092000 1.000000
0.094000 1.000000
0.095000 1.000000
0.097000 1.000000
0.099000 1.000000
0.100000 1.000000
0.102000 1.000000
0.103000 1.000000
0.105000 1.000000
0.107000 1.000000
0.108000 1.000000
0.109000 1.000000
0.110000 1.000000
0.111000 1.000000
0.112000 1.000000
0.114000 1.000000
0.115000 1.000000
0.117000 1.000000
0.118000 1.000000
0.120000 1.000000
0.123000 1.000000
0.124000 1.000000
0.125000 1.000000
0.126000 1.000000
0.129000 1.000000
0.131000 1.000000
0.132000 1.000000
0.133000 1.000000
0.135000 1.000000
0.136000 1.000000
0.137000 1.000000
0.139000 1.000000
0.140000 1.000000
0.142000 1.000000
0.144000 1.000000
0.145000 1.000000
0.146000 1.000000
0.148000 1.000000
0.150000 1.000000
0.151000 1.000000
0.153000 1.000000
0.155000 1.000000
0.157000 1.000000
0.158000 1.000000
0.159000 1.000000
0.160000 1.000000
0.161000 1.000000
0.162000 1.000000
0.163000 1.000000
0.165000 1.000000
0.166000 1.000000
0.167000 1.000000
0.169000 1.000000
0.170000 1.000000
0.173000 1.000000
0.174000 1.000000
0.176000 1.000000
0.178000 1.000000
0.179000 1.000000
0.180000 1.000000
0.181000 1.000000
0.182000 1.000000
0.184000 1.000000
0.185000 1.000000
0.186000 1.000000
0.187000 1.000000
0.188000 1.000000
0.190000 1.000000
0.191000 1.000000
0.192000 1.000000
0.193000 1.000000
0.195000 1.000000
0.197000 1.000000
0.198000 1.000000
0.199000 1.000000
0.200000 1.000000
0.201000 1.000000
0.203000 1.000000
0.205000 1.000000
0.206000 1.000000
0.207000 1.000000
0.209000 1.000000
0.211000 1.000000
0.213000 1.000000
0.214000 1.000000
0.215000 1.000000
0.216000 1.000000
0.217000 1.000000
0.219000 1.000000
0.220000 1.000000
0.222000 1.000000
0.223000 1.000000
0.225000 1.000000
0.227000 1.000000
0.228000 1.000000
0.229000 1.000000
0.231000 1.000000
0.232000 1.000000
0.233000 1.000000
0.234000 1.000000
0.238000 1.000000
0.239000 1.000000
0.240000 1.000000
0.242000 1.000000
0.243000 1.000000
0.244000 1.000000
0.245000 1.000000
0.247000 1.000000
0.248000 1.000000
0.250000 1.000000
0.252000 1.000000
0.254000 1.000000
0.255000 1.000000
0.256000 1.000000
0.258000 1.000000
0.260000 1.000000
0.261000 1.000000
0.264000 1.000000
0.267000 1.000000
0.268000 1.000000
0.270000 1.000000
0.272000 1.000000
0.274000 1.000000
0.275000 1.000000
0.276000 1.000000
0.277000 1.000000
0.279000 1.000000
0.280000 1.000000
0.281000 1.000000
0.282000 1.000000
0.283000 1.000000
0.285000 1.000000
0.288000 1.000000
0.290000 1.000000
0.293000 1.000000
0.294000 1.000000
0.295000 1.000000
0.297000 1.000000
0.298000 1.000000
0.299000 1.000000
0.300000 1.000000
0.302000 1.000000
0.304000 1.000000
0.305000 1.000000
0.306000 1.000000
0.308000 1.000000
0.309000 1.000000
0.311000 1.000000
0.313000 1.000000
0.314000 1.000000
0.315000 1.000000
0.316000 1.000000
0.318000 1.000000
0.320000 1.000000
0.321000 1.000000
0.322000 1.000000
0.323000 1.000000
0.324000 1.000000
0.325000 1.000000
0.326000 1.000000
0.327000 1.000000
0.328000 1.000000
0.330000 1.000000
0.332000 1.000000
0.333000 1.000000
0.335000 1.000000
0.337000 1.000000
0.338000 1.000000
0.339000 1.000000
0.340000 1.000000
0.341000 1.000000
0.342000 1.000000
0.344000 1.000000
0.345000 1.000000
0.346000 1.000000
0.347000 1.000000
0.348000 1.000000
0.349000 1.000000
0.350000 1.000000
0.351000 1.000000
0.352000 1.000000
0.353000 1.000000
0.354000 1.000000
0.355000 1.000000
0.356000 1.000000
0.358000 1.000000
0.360000 1.000000
0.364000 1.000000
0.365000 1.000000
0.366000 1.000000
0.368000 1.000000
0.371000 1.000000
0.372000 1.000000
0.373000 1.000000
0.376000 1.000000
0.377000 1.000000
0.378000 1.000000
0.379000 1.000000
0.380000 1.000000
0.382000 1.000000
0.384000 1.000000
0.385000 1.000000
0.386000 1.000000
0.388000 1.000000
0.390000 1.000000
0.391000 1.000000
0.392000 1.000000
0.393000 1.000000
0.395000 1.000000
0.397000 1.000000
0.399000 1.000000
0.401000 1.000000
0.403000 1.000000
0.404000 1.000000
0.405000 1.000000
0.406000 1.000000
0.408000 1.000000
0.410000 1.000000
0.411000 1.000000
0.413000 1.000000
0.415000 1.000000
0.416000 1.000000
0.417000 1.000000
0.418000 1.000000
0.420000 1.000000
0.421000 1.000000
0.422000 1.000000
0.423000 1.000000
0.425000 1.000000
0.427000 1.000000
0.429000 1.000000
0.432000 1.000000
0.433000 1.000000
0.434000 1.000000
0.435000 1.000000
0.438000 1.000000
0.439000 1.000000
0.440000 1.000000
0.443000 1.000000
0.444000 1.000000
0.445000 1.000000
0.446000 1.000000
0.448000 1.000000
0.450000 1.000000
0.451000 1.000000
0.453000 1.000000
0.454000 1.000000
0.456000 1.000000
0.457000 1.000000
0.458000 1.000000
0.460000 1.000000
0.461000 1.000000
0.462000 1.000000
0.463000 1.000000
0.464000 1.000000
0.465000 1.000000
0.467000 1.000000
0.468000 1.000000
0.469000 1.000000
0.471000 1.000000
0.472000 1.000000
0.473000 1.000000
0.474000 1.000000
0.475000 1.000000
0.477000 1.000000
0.479000 1.000000
0.480000 1.000000
0.482000 1.000000
0.484000 1.000000
0.485000 1.000000
0.487000 1.000000
0.489000 1.000000
0.490000 1.000000
0.491000 1.000000
0.493000 1.000000
0.494000 1.000000
0.495000 1.000000
0.496000 1.000000
0.498000 1.000000
0.499000 1.000000
0.500000 1.000000
0.502000 1.000000
0.504000 1.000000
0.505000 1.000000
0.506000 1.000000
0.508000 1.000000
0.509000 1.000000
0.510000 1.000000
0.514000 1.000000
0.515000 1.000000
0.517000 1.000000
0.518000 1.000000
0.519000 1.000000
0.521000 1.000000
0.522000 1.000000
0.523000 1.000000
0.524000 1.000000
0.526000 1.000000
0.528000 1.000000
0.530000 1.000000
0.532000 1.000000
0.533000 1.000000
0.534000 1.000000
0.535000 1.000000
0.536000 1.000000
0.539000 1.000000
0.540000 1.000000
0.541000 1.000000
0.542000 1.000000
0.544000 1.000000
0.546000 1.000000
0.547000 1.000000
0.548000 1.000000
0.550000 1.000000
0.552000 1.000000
0.553000 1.000000
0.554000 1.000000
0.555000 1.000000
0.556000 1.000000
0.558000 1.000000
0.559000 1.000000
0.560000 1.000000
0.561000 1.000000
0.562000 1.000000
0.563000 1.000000
0.565000 1.000000
0.567000 1.000000
0.569000 1.000000
0.571000 1.000000
0.573000 1.000000
0.574000 1.000000
0.576000 1.000000
0.578000 1.000000
0.580000 1.000000
0.581000 1.000000
0.583000 1.000000
0.584000 1.000000
0.585000 1.000000
0.586000 1.000000
0.588000 1.000000
0.589000 1.000000
0.590000 1.000000
0.592000 1.000000
0.594000 1.000000
0.595000 1.000000
0.596000 1.000000
0.597000 1.000000
0.599000 1.000000
0.600000 1.000000
0.601000 1.000000
0.602000 1.000000
0.603000 1.000000
0.605000 1.000000
0.606000 1.000000
0.608000 1.000000
0.610000 1.000000
0.611000 1.000000
0.612000 1.000000
0.614000 1.000000
0.617000 1.000000
0.618000 1.000000
0.619000 1.000000
0.620000 1.000000
0.621000 1.000000
0.623000 1.000000
0.625000 1.000000
0.627000 1.000000
0.628000 1.000000
0.629000 1.000000
0.630000 1.000000
0.631000 1.000000
0.633000 1.000000
0.634000 1.000000
0.635000 1.000000
0.636000 1.000000
0.637000 1.000000
0.638000 1.000000
0.640000 1.000000
0.641000 1.000000
0.642000 1.000000
0.644000 1.000000
0.646000 1.000000
0.647000 1.000000
0.648000 1.000000
0.649000 1.000000
0.651000 1.000000
0.653000 1.000000
0.654000 1.000000
0.655000 1.000000
0.656000 1.000000
0.657000 1.000000
0.658000 1.000000
0.660000 1.000000
0.662000 1.000000
0.664000 1.000000
0.665000 1.000000
0.668000 1.000000
0.669000 1.000000
0.670000 1.000000
0.672000 1.000000
0.673000 1.000000
0.674000 1.000000
0.675000 1.000000
0.676000 1.000000
0.677000 1.000000
0.680000 1.000000
0.681000 1.000000
0.682000 1.000000
0.683000 1.000000
0.685000 1.000000
0.687000 1.000000
0.688000 1.000000
0.690000 1.000000
0.691000 1.000000
0.692000 1.000000
0.693000 1.000000
0.695000 1.000000
0.696000 1.000000
0.697000 1.000000
0.699000 1.000000
0.700000 1.000000
0.702000 1.000000
0.704000 1.000000
0.705000 1.000000
0.706000 1.000000
0.707000 1.000000
0.709000 1.000000
0.710000 1.000000
0.712000 1.000000
0.713000 1.000000
0.714000 1.000000
0.715000 1.000000
0.717000 1.000000
0.719000 1.000000
0.720000 1.000000
0.721000 1.000000
0.722000 1.000000
0.723000 1.000000
0.725000 1.000000
0.727000 1.000000
0.728000 1.000000
0.729000 1.000000
0.730000 1.000000
0.731000 1.000000
0.733000 1.000000
0.735000 1.000000
0.739000 1.000000
0.740000 1.000000
0.741000 1.000000
0.742000 1.000000
0.744000 1.000000
0.747000 1.000000
0.748000 1.000000
0.749000 1.000000
0.750000 1.000000
0.753000 1.000000
0.755000 1.000000
0.756000 1.000000
0.758000 1.000000
0.759000 1.000000
0.760000 1.000000
0.762000 1.000000
0.763000 1.000000
0.764000 1.000000
0.766000 1.000000
0.767000 1.000000
0.768000 1.000000
0.769000 1.000000
0.770000 1.000000
0.772000 1.000000
0.773000 1.000000
0.775000 1.000000
0.776000 1.000000
0.778000 1.000000
0.779000 1.000000
0.780000 1.000000
0.781000 1.000000
0.782000 1.000000
0.785000 1.000000
0.787000 1.000000
0.789000 1.000000
0.790000 1.000000
0.791000 1.000000
0.792000 1.000000
0.794000 1.000000
0.795000 1.000000
0.797000 1.000000
0.798000 1.000000
0.800000 1.000000
0.802000 1.000000
0.803000 1.000000
0.804000 1.000000
0.805000 1.000000
0.806000 1.000000
0.808000 1.000000
0.809000 1.000000
0.810000 1.000000
0.811000 1.000000
0.812000 1.000000
0.813000 1.000000
0.815000 1.000000
0.816000 1.000000
0.817000 1.000000
0.819000 1.000000
0.820000 1.000000
0.823000 1.000000
0.824000 1.000000
0.825000 1.000000
0.827000 1.000000
0.828000 1.000000
0.829000 1.000000
0.830000 1.000000
0.832000 1.000000
0.834000 1.000000
0.835000 1.000000
0.836000 1.000000
0.837000 1.000000
0.838000 1.000000
0.840000 1.000000
0.841000 1.000000
0.842000 1.000000
0.843000 1.000000
0.845000 1.000000
0.847000 1.000000
0.848000 1.000000
0.849000 1.000000
0.851000 1.000000
0.852000 1.000000
0.854000 1.000000
0.855000 1.000000
0.857000 1.000000
0.860000 1.000000
0.861000 1.000000
0.863000 1.000000
0.864000 1.000000
0.865000 1.000000
0.867000 1.000000
0.868000 1.000000
0.869000 1.000000
0.872000 1.000000
0.873000 1.000000
0.874000 1.000000
0.875000 1.000000
0.877000 1.000000
0.878000 1.000000
0.879000 1.000000
0.880000 1.000000
0.881000 1.000000
0.882000 1.000000
0.883000 1.000000
0.885000 1.000000
0.886000 1.000000
0.888000 1.000000
0.890000 1.000000
0.893000 1.000000
0.894000 1.000000
0.895000 1.000000
0.896000 1.000000
0.897000 1.000000
0.898000 1.000000
0.900000 1.000000
0.902000 1.000000
0.903000 1.000000
0.905000 1.000000
0.906000 1.000000
0.907000 1.000000
0.908000 1.000000
0.909000 1.000000
0.912000 1.000000
0.914000 1.000000
0.915000 1.000000
0.917000 1.000000
0.919000 1.000000
0.920000 1.000000
0.922000 1.000000
0.923000 1.000000
0.924000 1.000000
0.925000 1.000000
0.926000 1.000000
0.927000 1.000000
0.928000 1.000000
0.930000 1.000000
0.931000 1.000000
0.932000 1.000000
0.934000 1.000000
0.935000 1.000000
0.937000 1.000000
0.939000 1.000000
0.942000 1.000000
0.944000 1.000000
0.945000 1.000000
0.946000 1.000000
0.947000 1.000000
0.950000 1.000000
0.951000 1.000000
0.952000 1.000000
0.953000 1.000000
0.955000 1.000000
0.957000 1.000000
0.959000 1.000000
0.960000 1.000000
0.962000 1.000000
0.963000 1.000000
0.964000 1.000000
0.965000 1.000000
0.966000 1.000000
0.967000 1.000000
0.969000 1.000000
0.970000 1.000000
0.971000 1.000000
0.972000 1.000000
0.974000 1.000000
0.975000 1.000000
0.976000 1.000000
0.977000 1.000000
0.979000 1.000000
0.980000 1.000000
0.981000 1.000000
0.982000 1.000000
0.983000 1.000000
0.985000 1.000000
0.987000 1.000000
0.989000 1.000000
0.990000 1.000000
0.991000 1.000000
0.992000 1.000000
0.993000 1.000000
0.995000 1.000000
0.997000 1.000000
0.998000 1.000000
0.999000 1.000000
1.000000 1.000000


==> figures/f4_acts.dat <==
# f4_acts.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 4 panel acts: prefix-removed medical: the score is unsaturated and the cost rule cuts expected cost.
# Cell medical/poisonedrag_bb_natural, lane tags ['e1natm', 'e1nat', 'e1natc', 'e1natq'], 5 seed(s).
# Source: summary.cost_curve of results/<tag>_*_seed*_summary.json (fields log10_rho, nec_deployed, nec_optimal), mean over seeds; _lo/_hi are +-1 sd.
# envelope = nec_optimal, the achievable normalised expected cost at that rho.
# inert    = 1 where the cost-sensitive rule and the harm-blind tau=0.5 rule produce the same normalised expected cost to 1e-12, i.e. no decision differs.
# native rho of this deployment = 20
log10rho rho ours ours_lo ours_hi uniform uniform_lo uniform_hi ppl ppl_lo ppl_hi raguard raguard_lo raguard_hi envelope inert
0.000000 1.000000 0.00859421 0.00646450 0.01072392 0.01528366 0.01312833 0.01743900 0.00000000 0.00000000 0.00000000 0.10983823 0.10955120 0.11012526 0.00000000 0
0.100000 1.258925 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.09585346 0.09557772 0.09612921 0.00000000 0
0.200000 1.584893 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.07613911 0.07592008 0.07635814 0.00000000 0
0.300000 1.995262 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.06047945 0.06030547 0.06065343 0.00000000 0
0.400000 2.511886 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.04804053 0.04790233 0.04817873 0.00000000 0
0.500000 3.162278 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.03815995 0.03805018 0.03826973 0.00000000 0
0.600000 3.981072 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.03031153 0.03022433 0.03039872 0.00000000 0
0.700000 5.011872 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.02407730 0.02400804 0.02414656 0.00000000 0
0.800000 6.309573 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.01912528 0.01907026 0.01918030 0.00000000 0
0.900000 7.943282 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.01519175 0.01514805 0.01523545 0.00000000 0
1.000000 10.000000 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.01206724 0.01203252 0.01210195 0.00000000 0
1.100000 12.589254 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00958535 0.00955777 0.00961292 0.00000000 0
1.200000 15.848932 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00761391 0.00759201 0.00763581 0.00000000 0
1.300000 19.952623 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00604794 0.00603055 0.00606534 0.00000000 0
1.400000 25.118864 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00480405 0.00479023 0.00481787 0.00000000 0
1.500000 31.622777 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00381600 0.00380502 0.00382697 0.00000000 0
1.600000 39.810717 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00303115 0.00302243 0.00303987 0.00000000 0
1.700000 50.118723 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00240773 0.00240080 0.00241466 0.00000000 0
1.800000 63.095734 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00191253 0.00190703 0.00191803 0.00000000 0
1.900000 79.432823 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00151918 0.00151480 0.00152355 0.00000000 0
2.000000 100.000000 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00120672 0.00120325 0.00121019 0.00000000 0
2.100000 125.892541 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00095853 0.00095578 0.00096129 0.00000000 0
2.200000 158.489319 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00076139 0.00075920 0.00076358 0.00000000 0
2.300000 199.526231 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00060479 0.00060305 0.00060653 0.00000000 0
2.400000 251.188643 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00048041 0.00047902 0.00048179 0.00000000 0
2.500000 316.227766 0.00944613 0.00709221 0.01180005 0.01678699 0.01446368 0.01911031 0.00000000 0.00000000 0.00000000 0.00038160 0.00038050 0.00038270 0.00000000 0


==> figures/f4_loss.dat <==
# f4_loss.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 4 panel loss: financial with the general-regime scorer: the calibration prevalence is wrong, and the rule buys its gain with benign blocks.
# Cell financial/poisonedrag_bb, lane tags ['e1ood'], 5 seed(s).
# Source: summary.cost_curve of results/<tag>_*_seed*_summary.json (fields log10_rho, nec_deployed, nec_optimal), mean over seeds; _lo/_hi are +-1 sd.
# envelope = nec_optimal, the achievable normalised expected cost at that rho.
# inert    = 1 where the cost-sensitive rule and the harm-blind tau=0.5 rule produce the same normalised expected cost to 1e-12, i.e. no decision differs.
# native rho of this deployment = 5
log10rho rho ours ours_lo ours_hi uniform uniform_lo uniform_hi envelope inert
0.000000 1.000000 0.16107379 0.15563337 0.16651422 0.16779076 0.16174749 0.17383403 0.15340449 0
0.100000 1.258925 0.13800196 0.13249626 0.14350766 0.14964876 0.14380512 0.15549241 0.13185655 0
0.200000 1.584893 0.11967534 0.11407920 0.12527149 0.13523806 0.12952014 0.14095598 0.11311351 0
0.300000 1.995262 0.10511800 0.09942678 0.11080922 0.12379123 0.11815101 0.12943146 0.09793287 0
0.400000 2.511886 0.09355469 0.08777401 0.09933537 0.11469870 0.10910560 0.12029180 0.08567944 0
0.500000 3.162278 0.08436962 0.07850950 0.09022975 0.10747624 0.10191111 0.11304137 0.07549447 0
0.600000 3.981072 0.07707367 0.07114536 0.08300198 0.10173923 0.09619026 0.10728821 0.06703135 0
0.700000 5.011872 0.07127829 0.06529271 0.07726386 0.09718217 0.09164217 0.10272217 0.05975519 0
0.800000 6.309573 0.06667485 0.06064190 0.07270780 0.09356237 0.08802704 0.09909769 0.05377278 0
0.900000 7.943282 0.06301821 0.05694646 0.06908996 0.09068705 0.08515390 0.09622021 0.04845833 0
1.000000 10.000000 0.06011364 0.05401034 0.06621693 0.08840311 0.08287070 0.09393552 0.04361658 0
1.100000 12.589254 0.05780645 0.05167765 0.06393525 0.08658891 0.08105647 0.09212135 0.03972585 0
1.200000 15.848932 0.05597379 0.04982445 0.06212313 0.08514784 0.07961499 0.09068069 0.03619913 0
1.300000 19.952623 0.05451806 0.04835223 0.06068388 0.08400316 0.07846973 0.08953658 0.03295618 0
1.400000 25.118864 0.05336173 0.04718269 0.05954076 0.08309390 0.07755987 0.08862794 0.03012182 0
1.500000 31.622777 0.05244322 0.04625363 0.05863281 0.08237166 0.07683704 0.08790627 0.02566804 0
1.600000 39.810717 0.05171362 0.04551560 0.05791165 0.08179796 0.07626282 0.08733310 0.02139591 0
1.700000 50.118723 0.05113409 0.04492934 0.05733883 0.08134225 0.07580666 0.08687785 0.01740916 0
1.800000 63.095734 0.05067374 0.04446364 0.05688385 0.08098027 0.07544429 0.08651625 0.01382859 0
1.900000 79.432823 0.05030808 0.04409371 0.05652245 0.08069274 0.07515644 0.08622904 0.01098444 0
2.000000 100.000000 0.05001762 0.04379985 0.05623539 0.08046434 0.07492778 0.08600091 0.00872525 0
2.100000 125.892541 0.04978690 0.04356643 0.05600737 0.08028292 0.07474614 0.08581971 0.00693071 0
2.200000 158.489319 0.04960364 0.04338102 0.05582625 0.08013882 0.07460186 0.08567578 0.00550526 0
2.300000 199.526231 0.04945806 0.04323374 0.05568239 0.08002435 0.07448724 0.08556145 0.00437298 0
2.400000 251.188643 0.04934243 0.04311674 0.05556811 0.07993342 0.07439620 0.08547064 0.00347358 0
2.500000 316.227766 0.04925058 0.04302381 0.05547734 0.07986120 0.07432389 0.08539851 0.00275917 0


==> figures/f5_consequence.dat <==
# f5_consequence.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 1 lower strip: the deployed miss rate the profile predicts, one row per corpus.
# tpl / ctl = MEDIAN over the six published defenses of summary.metrics.fnr.value (mean over seeds) at the deployed operating point: perplexity, RAGuard-Cheng, DRS, TrustRAG-S1, RAGDefender, learned scorer
# tpl_lo/tpl_hi and ctl_lo/ctl_hi are the MIN and MAX over those same six defenses, not a confidence interval: the per-seed bootstrap intervals are in f2_ladder_<corpus>.dat
# ctlrung = the single-cue control rung with the LARGEST median, chosen per corpus from ['natural', 'lengthmatch']; ctlcue names the cue it removes. Which control is load-bearing is a property of the corpus and choosing it per corpus IS the claim
# n_tpl / n_ctl = how many of the six defenses had a measured FNR on that rung
# nan in the ctl columns = no single-cue control rung has run for that corpus yet
i corpus tpl tpl_lo tpl_hi ctl ctl_lo ctl_hi ctlrung ctlcue n_tpl n_ctl
0 general 0.1181 0.0000 1.0000 0.4677 0.0699 1.0000 natural containment 6 6
1 medical 0.0000 0.0000 0.7000 0.6501 0.3613 0.9881 lengthmatch length 6 6
2 financial 0.1136 0.0086 1.0000 0.6593 0.0362 1.0000 natural containment 6 6
3 legal 0.2086 0.0000 0.8156 0.3307 0.0356 0.8575 lengthmatch length 6 6


==> figures/f5_link.dat <==
# f5_link.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 1 lower strip: the dumbbell segments, as (x, y) pairs separated by a nan row.
# Every value here also appears in f5_consequence.dat; this file exists only so the segment is drawn from the data rather than from a hand-typed coordinate.
x y
0 0.1181
0 0.4677
nan nan
1 0.0000
1 0.6501
nan nan
2 0.1136
2 0.6593
nan nan
3 0.2086
3 0.3307
nan nan


==> figures/f5_profile.dat <==
# f5_profile.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 1 upper strip: the construction profile, one row per corpus. No defense, no scores and no labels enter any column here.
# containment = _meta.poison_set_stats.<attack>.containment_mean of results/<tag>_<corpus>_poisonedrag_bb_*seed*.jsonl line 0 -- the rate at which the normalised target question occurs as a contiguous substring of the poison document
# separation  = 1 - (estimated fraction of poison documents whose word count lies inside the clean [p5,p95] band), from _meta.word_lengths; Table II is the authority on the exact fraction and this column is its complement
# cleanratio  = the CLEAN corpus's own p95/p5 word-length ratio. 1.000 means the clean length distribution is degenerate; at or below 1.05 the separation column is starred in the figure rather than read as evidence
# lenauroc / containauroc = the SIGNED AUROC of the one-feature reference detector for that cue on the template rung (summary.metrics.auroc.value, mean over seeds). Carried because overlap is insensitive to concentration inside the band: NQ reads separation 0.00 while its length-only detector reaches AUROC 0.86, and financial reads AUROC 0.098, i.e. the cue is present with the opposite sign. Not drawn; see Fig. 2(b).
# xc / xl   = the drawn abscissae, corpus index -/+ 0.09: on medical and legal the two profile numbers are both 1.00 and would otherwise fall on one mark
i corpus xc xl containment separation cleanratio lenauroc containauroc
0 general -0.090 0.090 1.0000 0.0000 24.375 0.8062 1.0000
1 medical 0.910 1.090 1.0000 1.0000 2.557 1.0000 1.0000
2 financial 1.910 2.090 1.0000 0.0909 5.600 0.0982 0.9949
3 legal 2.910 3.090 1.0000 1.0000 1.000 0.8174 0.9788


==> figures/f6_cue_financial.dat <==
# f6_cue_financial.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 2, corpus financial: the two one-feature reference detectors across the four control rungs. Lane tags per rung: template=['e1', 'e1a', 'e1c', 'e1q']; natural=['e1natm', 'e1nat', 'e1natc', 'e1natq']; lengthmatch=['e1lm', 'e1lma', 'e1lmc', 'e1lmq']; natlm=['e1natlmm', 'e1natlm', 'e1natlmc', 'e1natlmq']
# rung/rungname = 0=template, 1=natural, 2=lengthmatch, 3=natlm
# xc / xl = the drawn bar centres, rung index -/+ 0.19. Written here so the connector segments in the figure are placed from the data, not by hand
# <slug>            = summary.metrics.fnr.value at the detector's own calibrated threshold, mean over seeds
# <slug>_lo/_hi     = mean over seeds of the per-seed cluster-bootstrap 95% interval
# <slug>_auroc      = summary.metrics.auroc.value, SIGNED. A value below 0.5 means the cue is present with the opposite sign, which is why no absolute value is taken
# <slug>_fpr        = summary.metrics.fpr.value at the same threshold, so no miss rate in this figure can be read without the false-positive rate it was bought at
# nan               = that rung has not run for this corpus
rung rungname xc xl containonly containonly_lo containonly_hi containonly_auroc containonly_fpr containonly_n lenonly lenonly_lo lenonly_hi lenonly_auroc lenonly_fpr lenonly_n
0 template -0.190 0.190 0.0086 0.0000 0.0228 0.9949 0.2978 5 1.0000 1.0000 1.0000 0.0982 0.0000 5
1 natural 0.810 1.190 0.1904 0.0914 0.3103 0.8140 0.3355 5 1.0000 1.0000 1.0000 0.3618 0.0000 5
2 lengthmatch 1.810 2.190 0.0086 0.0000 0.0229 0.9949 0.2969 5 1.0000 1.0000 1.0000 0.0898 0.0000 5
3 natlm 2.810 3.190 0.1738 0.0807 0.2856 0.8301 0.3302 5 1.0000 1.0000 1.0000 0.2691 0.0000 5


==> figures/f6_cue_legal.dat <==
# f6_cue_legal.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 2, corpus legal: the two one-feature reference detectors across the four control rungs. Lane tags per rung: template=['e1', 'e1a', 'e1c', 'e1q']; natural=['e1natm', 'e1nat', 'e1natc', 'e1natq']; lengthmatch=['e1lm', 'e1lma', 'e1lmc', 'e1lmq']; natlm=['e1natlmm', 'e1natlm', 'e1natlmc', 'e1natlmq']
# rung/rungname = 0=template, 1=natural, 2=lengthmatch, 3=natlm
# xc / xl = the drawn bar centres, rung index -/+ 0.19. Written here so the connector segments in the figure are placed from the data, not by hand
# <slug>            = summary.metrics.fnr.value at the detector's own calibrated threshold, mean over seeds
# <slug>_lo/_hi     = mean over seeds of the per-seed cluster-bootstrap 95% interval
# <slug>_auroc      = summary.metrics.auroc.value, SIGNED. A value below 0.5 means the cue is present with the opposite sign, which is why no absolute value is taken
# <slug>_fpr        = summary.metrics.fpr.value at the same threshold, so no miss rate in this figure can be read without the false-positive rate it was bought at
# nan               = that rung has not run for this corpus
rung rungname xc xl containonly containonly_lo containonly_hi containonly_auroc containonly_fpr containonly_n lenonly lenonly_lo lenonly_hi lenonly_auroc lenonly_fpr lenonly_n
0 template -0.190 0.190 0.0771 0.0228 0.1380 0.9788 0.0295 5 0.9920 0.9774 1.0000 0.8174 0.0000 5
1 natural 0.810 1.190 0.3895 0.2567 0.5368 0.9326 0.0179 5 0.7077 0.5942 0.8145 0.9267 0.0000 5
2 lengthmatch 1.810 2.190 0.0310 0.0071 0.0606 0.9936 0.0254 5 1.0000 1.0000 1.0000 0.0241 0.0000 5
3 natlm 2.810 3.190 0.2037 0.0877 0.3393 0.9766 0.0193 5 1.0000 1.0000 1.0000 0.0615 0.0031 5


==> figures/f6_cue_medical.dat <==
# f6_cue_medical.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 2, corpus medical: the two one-feature reference detectors across the four control rungs. Lane tags per rung: template=['e1', 'e1a', 'e1c', 'e1q']; natural=['e1natm', 'e1nat', 'e1natc', 'e1natq']; lengthmatch=['e1lm', 'e1lma', 'e1lmc', 'e1lmq']; natlm=['e1natlmm', 'e1natlm', 'e1natlmc', 'e1natlmq']
# rung/rungname = 0=template, 1=natural, 2=lengthmatch, 3=natlm
# xc / xl = the drawn bar centres, rung index -/+ 0.19. Written here so the connector segments in the figure are placed from the data, not by hand
# <slug>            = summary.metrics.fnr.value at the detector's own calibrated threshold, mean over seeds
# <slug>_lo/_hi     = mean over seeds of the per-seed cluster-bootstrap 95% interval
# <slug>_auroc      = summary.metrics.auroc.value, SIGNED. A value below 0.5 means the cue is present with the opposite sign, which is why no absolute value is taken
# <slug>_fpr        = summary.metrics.fpr.value at the same threshold, so no miss rate in this figure can be read without the false-positive rate it was bought at
# nan               = that rung has not run for this corpus
rung rungname xc xl containonly containonly_lo containonly_hi containonly_auroc containonly_fpr containonly_n lenonly lenonly_lo lenonly_hi lenonly_auroc lenonly_fpr lenonly_n
0 template -0.190 0.190 0.0000 0.0000 0.0000 1.0000 0.0050 5 0.0000 0.0000 0.0000 1.0000 0.0000 5
1 natural 0.810 1.190 1.0000 1.0000 1.0000 0.6526 0.0048 5 0.0000 0.0000 0.0000 1.0000 0.0000 5
2 lengthmatch 1.810 2.190 0.0012 0.0000 0.0036 0.9999 0.0043 5 0.9989 0.9964 1.0000 0.4861 0.0000 5
3 natlm 2.810 3.190 0.9663 0.8948 1.0000 0.8775 0.0027 5 0.9884 0.9603 1.0000 0.5243 0.0000 5


==> figures/f6_wrapper.dat <==
# f6_wrapper.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 6 wrapper panel: cell lm-medical of results/e2_post.json (corpus medical, rung length-matched, rho_d = 20.0).
# rule = WITHHOLD iff score >= argmin_t [rho*FN(t) + FP(t)] fitted out-of-fold
# native / cost = harm per 1000 candidates under the defense's OWN deployed rule and under the cost-derived rule fitted out of fold over that same defense's stored scores; both are normalised by 'native', so the before mark is 1.000 by construction and the raw values are in native_h / cost_h / oracle_h
# oracle = the achievable minimum harm over all thresholds of that score, normalised the same way: the floor neither rule reaches
# fnr0/fnr1 and fpr0/fpr1 = the miss and false-positive rates before and after. The false-positive cost of this rule is the reason it is printed in the panel and not only in the .dat
# n_seeds = 5
i score native cost oracle native_h cost_h oracle_h fnr0 fnr1 fpr0 fpr1
0 perplexity 1.000000 0.105687 0.071170 30420.000 3215.000 2165.000 0.361317 0.020442 0.003446 0.261330
1 RAGuard 1.000000 0.107557 0.093929 44395.000 4775.000 4170.000 0.519463 0.014202 0.102872 0.617397
2 learned 1.000000 0.057298 0.046562 82900.000 4750.000 3860.000 0.983454 0.013102 0.000000 0.631065


==> figures/f6_wrapper_link.dat <==
# f6_wrapper_link.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 6 wrapper panel: the before/after segments as (x, y) pairs, nan-separated.
# Every value also appears in f6_wrapper.dat.
x y
1.000000 0
0.105687 0
nan nan
1.000000 1
0.107557 1
nan nan
1.000000 2
0.057298 2
nan nan


==> figures/f7_modes.dat <==
# f7_modes.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 3(b): one row per (corpus, defense, control rung) on the headline attack.
# dauroc = auroc(control rung) - auroc(template rung); dfnr likewise for the miss rate at the DEPLOYED operating point. Both from summary.metrics.{auroc,fnr}.value, mean over seeds; the per-cell 95% intervals are in the summaries and in Table VI.
# mode = 'calibration' when dauroc >= -0.05 and dfnr >= 0.2 (the ranking survives and the decision does not), 'signal' when dauroc < -0.05 and dfnr >= 0.2, 'neither' otherwise.
# no_defense is excluded: its miss rate is 1.000 on every rung by construction.
dauroc dfnr auroc_tpl auroc_ctl fnr_tpl fnr_ctl corpus rung defense mode
-0.1953 0.5725 0.9535 0.7582 0.1910 0.7634 nq natural raguard signal
-0.0096 0.1032 0.9997 0.9901 0.0151 0.1183 nq natural uniform neither
-0.0096 0.1032 0.9997 0.9901 0.0151 0.1183 nq natural ours neither
-0.0026 0.0740 0.9998 0.9972 0.0121 0.0860 nq natural ourst3 neither
-0.0056 0.0892 0.9997 0.9942 0.0151 0.1043 nq natural ourst1 neither
0.0574 0.0000 0.8062 0.8636 1.0000 1.0000 nq natural lenonly neither
-0.2816 0.8817 1.0000 0.7184 0.0000 0.8817 nq natural containonly signal
-0.0895 0.0758 0.5390 0.4495 0.8543 0.9301 nq natural drs neither
0.0000 0.0000 1.0000 1.0000 0.0000 0.0000 medical natural raguard neither
0.0000 0.0168 1.0000 1.0000 0.0000 0.0168 medical natural uniform neither
0.0000 0.0094 1.0000 1.0000 0.0000 0.0094 medical natural ours neither
0.0000 0.0094 1.0000 1.0000 0.0000 0.0094 medical natural ourst3 neither
0.0000 0.0094 1.0000 1.0000 0.0000 0.0094 medical natural ourst1 neither
0.0000 0.0000 1.0000 1.0000 0.0000 0.0000 medical natural lenonly neither
-0.3474 1.0000 1.0000 0.6526 0.0000 1.0000 medical natural containonly signal
0.0523 -0.1764 0.8825 0.9348 0.7000 0.5236 medical natural drs neither
-0.1620 0.5195 1.0000 0.8380 0.0000 0.5195 medical lengthmatch raguard signal
-0.1198 0.9846 1.0000 0.8802 0.0000 0.9846 medical lengthmatch uniform signal
-0.1198 0.9835 1.0000 0.8802 0.0000 0.9835 medical lengthmatch ours signal
-0.0069 0.9787 1.0000 0.9931 0.0000 0.9787 medical lengthmatch ourst3 calibration
-0.0324 0.9810 1.0000 0.9676 0.0000 0.9810 medical lengthmatch ourst1 calibration
-0.5139 0.9989 1.0000 0.4861 0.0000 0.9989 medical lengthmatch lenonly signal
-0.0001 0.0012 1.0000 0.9999 0.0000 0.0012 medical lengthmatch containonly neither
-0.3462 0.2881 0.8825 0.5363 0.7000 0.9881 medical lengthmatch drs signal
-0.1456 0.5133 1.0000 0.8544 0.0000 0.5133 medical natlm raguard signal
-0.4967 1.0000 1.0000 0.5033 0.0000 1.0000 medical natlm uniform signal
-0.4967 1.0000 1.0000 0.5033 0.0000 1.0000 medical natlm ours signal
-0.0603 1.0000 1.0000 0.9397 0.0000 1.0000 medical natlm ourst3 signal
-0.2442 1.0000 1.0000 0.7558 0.0000 1.0000 medical natlm ourst1 signal
-0.4757 0.9884 1.0000 0.5243 0.0000 0.9884 medical natlm lenonly signal
-0.1225 0.9663 1.0000 0.8775 0.0000 0.9663 medical natlm containonly signal
-0.3229 0.2831 0.8825 0.5596 0.7000 0.9831 medical natlm drs signal
-0.3641 0.7273 0.9325 0.5683 0.1457 0.8731 financial natural raguard signal
-0.0887 0.4233 0.9847 0.8960 0.0249 0.4482 financial natural uniform signal
-0.0887 0.4207 0.9847 0.8960 0.0249 0.4456 financial natural ours signal
-0.0662 0.4194 0.9885 0.9223 0.0249 0.4443 financial natural ourst3 signal
-0.0770 0.4194 0.9866 0.9096 0.0249 0.4443 financial natural ourst1 signal
0.2636 0.0000 0.0982 0.3618 1.0000 1.0000 financial natural lenonly neither
-0.1810 0.1818 0.9949 0.8140 0.0086 0.1904 financial natural containonly neither
0.0371 0.0554 0.6719 0.7089 0.8332 0.8886 financial natural drs neither
-0.0021 0.0091 0.9325 0.9303 0.1457 0.1548 financial lengthmatch raguard neither
-0.0039 0.0145 0.9847 0.9808 0.0249 0.0394 financial lengthmatch uniform neither
-0.0039 0.0145 0.9847 0.9808 0.0249 0.0394 financial lengthmatch ours neither
-0.0027 0.0145 0.9885 0.9858 0.0249 0.0394 financial lengthmatch ourst3 neither
-0.0034 0.0145 0.9866 0.9832 0.0249 0.0394 financial lengthmatch ourst1 neither
-0.0085 0.0000 0.0982 0.0898 1.0000 1.0000 financial lengthmatch lenonly neither
0.0000 0.0000 0.9949 0.9949 0.0086 0.0086 financial lengthmatch containonly neither
-0.0006 0.0053 0.6719 0.6713 0.8332 0.8385 financial lengthmatch drs neither
-0.3936 0.7539 0.9325 0.5389 0.1457 0.8996 financial natlm raguard signal
-0.2501 0.5785 0.9847 0.7346 0.0249 0.6034 financial natlm uniform signal
-0.2501 0.5771 0.9847 0.7346 0.0249 0.6020 financial natlm ours signal
-0.1838 0.5771 0.9885 0.8047 0.0249 0.6020 financial natlm ourst3 signal
-0.2161 0.5771 0.9866 0.7705 0.0249 0.6020 financial natlm ourst1 signal
0.1709 0.0000 0.0982 0.2691 1.0000 1.0000 financial natlm lenonly neither
-0.1649 0.1652 0.9949 0.8301 0.0086 0.1738 financial natlm containonly neither
0.0289 0.0456 0.6719 0.7008 0.8332 0.8788 financial natlm drs neither
0.0036 0.0073 0.9641 0.9677 0.0778 0.0851 legal natural raguard neither
-0.0034 0.0143 0.9991 0.9957 0.0020 0.0164 legal natural uniform neither
-0.0034 0.0017 0.9991 0.9957 0.0000 0.0017 legal natural ours neither
-0.0018 0.0009 0.9996 0.9978 0.0000 0.0009 legal natural ourst3 neither
-0.0026 0.0017 0.9994 0.9968 0.0000 0.0017 legal natural ourst1 neither
0.1093 -0.2843 0.8174 0.9267 0.9920 0.7077 legal natural lenonly neither
-0.0463 0.3124 0.9788 0.9326 0.0771 0.3895 legal natural containonly calibration
0.0858 -0.1234 0.6902 0.7761 0.8156 0.6922 legal natural drs neither
-0.0812 0.2015 0.9641 0.8829 0.0778 0.2793 legal lengthmatch raguard signal
-0.0097 0.0607 0.9991 0.9894 0.0020 0.0627 legal lengthmatch uniform neither
-0.0097 0.0356 0.9991 0.9894 0.0000 0.0356 legal lengthmatch ours neither
-0.0048 0.0194 0.9996 0.9948 0.0000 0.0194 legal lengthmatch ourst3 neither
-0.0067 0.0287 0.9994 0.9927 0.0000 0.0287 legal lengthmatch ourst1 neither
-0.7933 0.0080 0.8174 0.0241 0.9920 1.0000 legal lengthmatch lenonly neither
0.0147 -0.0461 0.9788 0.9936 0.0771 0.0310 legal lengthmatch containonly neither
-0.0024 0.0419 0.6902 0.6878 0.8156 0.8575 legal lengthmatch drs neither
-0.1180 0.3639 0.9641 0.8461 0.0778 0.4417 legal natlm raguard signal
-0.1110 0.6084 0.9991 0.8881 0.0020 0.6104 legal natlm uniform signal
-0.1110 0.4048 0.9991 0.8881 0.0000 0.4048 legal natlm ours signal
-0.0596 0.2994 0.9996 0.9401 0.0000 0.2994 legal natlm ourst3 signal
-0.0798 0.3537 0.9994 0.9196 0.0000 0.3537 legal natlm ourst1 signal
-0.7559 0.0080 0.8174 0.0615 0.9920 1.0000 legal natlm lenonly neither
-0.0022 0.1266 0.9788 0.9766 0.0771 0.2037 legal natlm containonly neither
0.0040 0.0605 0.6902 0.6942 0.8156 0.8761 legal natlm drs neither


==> figures/f7_modes_ppl.dat <==
# f7_modes_ppl.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 3(b): one row per (corpus, defense, control rung) on the headline attack.
# dauroc = auroc(control rung) - auroc(template rung); dfnr likewise for the miss rate at the DEPLOYED operating point. Both from summary.metrics.{auroc,fnr}.value, mean over seeds; the per-cell 95% intervals are in the summaries and in Table VI.
# mode = 'calibration' when dauroc >= -0.05 and dfnr >= 0.2 (the ranking survives and the decision does not), 'signal' when dauroc < -0.05 and dfnr >= 0.2, 'neither' otherwise.
# no_defense is excluded: its miss rate is 1.000 on every rung by construction.
# This file holds only the GPT-2 perplexity rule, drawn and labelled separately because it shares no code path with any learned component here, so its dissociation cannot be an artifact of our training.
dauroc dfnr auroc_tpl auroc_ctl fnr_tpl fnr_ctl corpus rung defense mode
-0.0441 0.0000 0.7733 0.7292 1.0000 1.0000 nq natural ppl neither
0.0067 -0.0620 0.9933 1.0000 0.0620 0.0000 medical natural ppl neither
-0.0123 0.2993 0.9933 0.9811 0.0620 0.3613 medical lengthmatch ppl calibration
-0.0273 0.2572 0.9933 0.9660 0.0620 0.3192 medical natlm ppl calibration
0.1032 0.0000 0.6627 0.7659 1.0000 1.0000 financial natural ppl neither
-0.0025 0.0000 0.6627 0.6602 1.0000 1.0000 financial lengthmatch ppl neither
0.0784 0.0000 0.6627 0.7410 1.0000 1.0000 financial natlm ppl neither
0.0436 -0.3280 0.9018 0.9454 0.5506 0.2227 legal natural ppl neither
-0.0233 0.2247 0.9018 0.8785 0.5506 0.7753 legal lengthmatch ppl calibration
0.0206 0.0931 0.9018 0.9224 0.5506 0.6437 legal natlm ppl neither


==> figures/f8_financial.dat <==
# f8_financial.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 5, corpus financial, rung 'template' (lane tags ['e1', 'e1a', 'e1c', 'e1q']): one row per defense, at the operating point that defense deploys.
# fpr / fnr = summary.metrics.{fpr,fnr}.value, mean over seeds, at that defense's own deployed rule -- never at a threshold we chose for it
# fprplot   = fpr, except that a realised fpr below 0.001 (exactly zero in every such cell here) is PINNED at 0.0013 so it can appear on a log abscissa; the pinned column says which rows those are and the figure shades that floor band
# harm      = fnr + fpr/rho at this deployment's own rho_d = 5; carried so a reader can price the marks, and NOT drawn: rho_d differs across the four corpora on this panel (1, 5, 10, 20), so one contour family would misprice three of them
# family    = published | ours | reference. 'reference' is a one-feature cue detector from valor_rag/defenses/cue_only.py, which is not a defense; 'ours' is the learned scorer read at its three operating points
# no_defense and the uniform tau=0.5 reference rule are excluded: neither is a published defense and the first admits everything by construction
fpr fnr fprplot pinned family harm defense
0.005225 1.000000 0.005225 0 published 1.001045 ppl
0.104494 0.145735 0.104494 0 published 0.166634 raguard
0.664572 0.008631 0.664572 0 published 0.141545 trustrag
0.119115 0.081496 0.119115 0 published 0.105319 ragdef
0.150469 0.788139 0.150469 0 published 0.818233 normdup
0.016710 0.024922 0.016710 0 ours 0.028264 ours
0.016710 0.024922 0.016710 0 ours 0.028264 ourst3
0.016710 0.024922 0.016710 0 ours 0.028264 ourst1
0.531866 0.960692 0.531866 0 published 1.067065 nli
0.000000 1.000000 0.001300 1 reference 1.000000 lenonly
0.297808 0.008626 0.297808 0 reference 0.068188 containonly
0.094045 0.833171 0.094045 0 published 0.851980 drs


==> figures/f8_legal.dat <==
# f8_legal.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 5, corpus legal, rung 'template' (lane tags ['e1', 'e1a', 'e1c', 'e1q']): one row per defense, at the operating point that defense deploys.
# fpr / fnr = summary.metrics.{fpr,fnr}.value, mean over seeds, at that defense's own deployed rule -- never at a threshold we chose for it
# fprplot   = fpr, except that a realised fpr below 0.001 (exactly zero in every such cell here) is PINNED at 0.0013 so it can appear on a log abscissa; the pinned column says which rows those are and the figure shades that floor band
# harm      = fnr + fpr/rho at this deployment's own rho_d = 10; carried so a reader can price the marks, and NOT drawn: rho_d differs across the four corpora on this panel (1, 5, 10, 20), so one contour family would misprice three of them
# family    = published | ours | reference. 'reference' is a one-feature cue detector from valor_rag/defenses/cue_only.py, which is not a defense; 'ours' is the learned scorer read at its three operating points
# no_defense and the uniform tau=0.5 reference rule are excluded: neither is a published defense and the first admits everything by construction
fpr fnr fprplot pinned family harm defense
0.000000 0.550641 0.001300 1 published 0.550641 ppl
0.108065 0.077801 0.108065 0 published 0.088608 raguard
0.147362 0.004025 0.147362 0 published 0.018761 trustrag
0.029433 0.339378 0.029433 0 published 0.342321 ragdef
0.000000 0.342738 0.001300 1 published 0.342738 normdup
0.078593 0.000000 0.078593 0 ours 0.007859 ours
0.078593 0.000000 0.078593 0 ours 0.007859 ourst3
0.078593 0.000000 0.078593 0 ours 0.007859 ourst1
0.506814 0.793426 0.506814 0 published 0.844107 nli
0.000000 0.991951 0.001300 1 reference 0.991951 lenonly
0.029472 0.077124 0.029472 0 reference 0.080071 containonly
0.127713 0.815558 0.127713 0 published 0.828329 drs


==> figures/f8_medical.dat <==
# f8_medical.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 5, corpus medical, rung 'template' (lane tags ['e1', 'e1a', 'e1c', 'e1q']): one row per defense, at the operating point that defense deploys.
# fpr / fnr = summary.metrics.{fpr,fnr}.value, mean over seeds, at that defense's own deployed rule -- never at a threshold we chose for it
# fprplot   = fpr, except that a realised fpr below 0.001 (exactly zero in every such cell here) is PINNED at 0.0013 so it can appear on a log abscissa; the pinned column says which rows those are and the figure shades that floor band
# harm      = fnr + fpr/rho at this deployment's own rho_d = 20; carried so a reader can price the marks, and NOT drawn: rho_d differs across the four corpora on this panel (1, 5, 10, 20), so one contour family would misprice three of them
# family    = published | ours | reference. 'reference' is a one-feature cue detector from valor_rag/defenses/cue_only.py, which is not a defense; 'ours' is the learned scorer read at its three operating points
# no_defense and the uniform tau=0.5 reference rule are excluded: neither is a published defense and the first admits everything by construction
fpr fnr fprplot pinned family harm defense
0.000000 0.062000 0.001300 1 published 0.062000 ppl
0.115000 0.000000 0.115000 0 published 0.005750 raguard
0.014000 0.000000 0.014000 0 published 0.000700 trustrag
0.055000 0.000000 0.055000 0 published 0.002750 ragdef
0.000000 0.496000 0.001300 1 published 0.496000 normdup
0.000000 0.000000 0.001300 1 ours 0.000000 ours
0.000000 0.000000 0.001300 1 ours 0.000000 ourst3
0.000000 0.000000 0.001300 1 ours 0.000000 ourst1
0.185000 1.000000 0.185000 0 published 1.009250 nli
0.000000 0.000000 0.001300 1 reference 0.000000 lenonly
0.005000 0.000000 0.005000 0 reference 0.000250 containonly
0.035000 0.700000 0.035000 0 published 0.701750 drs


==> figures/f8_nq.dat <==
# f8_nq.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 5, corpus nq, rung 'template' (lane tags ['e1', 'e1a', 'e1c', 'e1q']): one row per defense, at the operating point that defense deploys.
# fpr / fnr = summary.metrics.{fpr,fnr}.value, mean over seeds, at that defense's own deployed rule -- never at a threshold we chose for it
# fprplot   = fpr, except that a realised fpr below 0.001 (exactly zero in every such cell here) is PINNED at 0.0013 so it can appear on a log abscissa; the pinned column says which rows those are and the figure shades that floor band
# harm      = fnr + fpr/rho at this deployment's own rho_d = 1; carried so a reader can price the marks, and NOT drawn: rho_d differs across the four corpora on this panel (1, 5, 10, 20), so one contour family would misprice three of them
# family    = published | ours | reference. 'reference' is a one-feature cue detector from valor_rag/defenses/cue_only.py, which is not a defense; 'ours' is the learned scorer read at its three operating points
# no_defense and the uniform tau=0.5 reference rule are excluded: neither is a published defense and the first admits everything by construction
fpr fnr fprplot pinned family harm defense
0.004975 1.000000 0.004975 0 published 1.004975 ppl
0.064677 0.190955 0.064677 0 published 0.255631 raguard
0.149254 0.000000 0.149254 0 published 0.149254 trustrag
0.024876 0.045226 0.024876 0 published 0.070102 ragdef
0.004975 0.678392 0.004975 0 published 0.683367 normdup
0.009950 0.015075 0.009950 0 ours 0.025026 ours
0.007960 0.012060 0.007960 0 ours 0.020021 ourst3
0.006965 0.015075 0.006965 0 ours 0.022041 ourst1
0.457711 0.934673 0.457711 0 published 1.392385 nli
0.000000 1.000000 0.001300 1 reference 1.000000 lenonly
0.024876 0.000000 0.024876 0 reference 0.024876 containonly
0.154229 0.854271 0.154229 0 published 1.008500 drs


==> figures/f8_reference.dat <==
# f8_reference.dat -- generated by experiments/x3_figures.py; do not edit.
# Fig. 5 overlay: every ONE-FEATURE reference detector, pooled across corpora.
# Same fields as f8_<corpus>.dat; these rows are duplicated from those files on purpose, so the overlay ring is drawn from the same numbers as the mark it rings and the two can never drift apart.
# These are not defenses. They are single inputs of the learned scorer's own feature vector (valor_rag/defenses/cue_only.py), plotted to show where one boolean or one scalar sits relative to the published systems.
fpr fnr fprplot pinned family harm cell
0.000000 1.000000 0.001300 1 reference 1.000000 nq:lenonly
0.024876 0.000000 0.024876 0 reference 0.024876 nq:containonly
0.000000 0.000000 0.001300 1 reference 0.000000 medical:lenonly
0.005000 0.000000 0.005000 0 reference 0.000250 medical:containonly
0.000000 1.000000 0.001300 1 reference 1.000000 financial:lenonly
0.297808 0.008626 0.297808 0 reference 0.068188 financial:containonly
0.000000 0.991951 0.001300 1 reference 0.991951 legal:lenonly
0.029472 0.077124 0.029472 0 reference 0.080071 legal:containonly

